A consistent mixed-dimensional coupling approach for 1D Cosserat beams and 2D surfaces in 3D space

The present article proposes a novel computational method for coupling arbitrarily curved 1D fibers with a 2D surface as defined, e.g., by the 2D surfaces of a 3D solid body or by 2D shell formulations. The fibers are modeled as 1D Cosserat continua (beams) with six local degrees of freedom, three positional and three rotational ones. A kinematically consistent 1D-2D coupling scheme for this problem type is proposed considering the positional and rotational degrees of freedom along the beams. The positional degrees of freedom are coupled by enforcing a constant normal distance between a point on the beam centerline and a corresponding point on the surface. This strategy requires a consistent description of the surface normal vector field to guarantee fundamental mechanical properties such as conservation of angular momentum. Coupling of the rotational degrees of freedom of the beams and a suitable rotation tensor representing the local orientation within a solid volume has been considered in a previous contribution. In the present work, this coupling approach will be extended by constructing rotation tensors that are representative of local surface orientations. Several numerical examples demonstrate the consistency, robustness and accuracy of the proposed method. To showcase its applicability to multi-physics systems of practical relevance, the fluid-structure interaction example of a vascular stent is presented.

==> figures/data/examples_fsi_stent_velocity_data_1.dat <==
0. -0.027290757791764177
0.0003000020980834961 -0.027191013117295795
0.0005999994277954101 -0.027091270028215233
0.0009000015258789063 -0.02699152535374685
0.0011999988555908203 -0.026891782264666295
0.0015000009536743164 -0.026792037590197916
0.0017999982833862304 -0.026692294501117354
0.0021000003814697268 -0.026592549826648968
0.0023999977111816406 -0.02649280673756842
0.002699999809265137 -0.026260605460024528
0.003000001907348633 -0.025962174301935634
0.003299999237060547 -0.025663747887249063
0.003600001335144043 -0.02536531672916016
0.003899998664855957 -0.02506689031447362
0.0042000007629394535 -0.02476845915638469
0.004499998092651367 -0.024470032741698147
0.004800000190734863 -0.02417160158360924
0.005100002288818359 -0.02379782083000247
0.005399999618530274 -0.02327335281449519
0.00570000171661377 -0.022748876462719093
0.0059999990463256835 -0.022224408447211796
0.0063000011444091794 -0.021699932095435703
0.006599998474121094 -0.02117546407992843
0.00690000057220459 -0.02065098772815236
0.007199997901916504 -0.020126519712645046
0.0075 -0.01960204336086899
0.0078000020980834965 -0.018724324846023387
0.00809999942779541 -0.017846620282040305
0.008400001525878907 -0.016968901767194736
0.008699998855590821 -0.01609119720321163
0.009000000953674316 -0.015213478688366047
0.00929999828338623 -0.01433577412438297
0.009600000381469726 -0.013458055609537403
0.00989999771118164 -0.012580351045554298
0.010199999809265137 -0.011492559191898776
0.010500001907348632 -0.010299728164566521
0.010799999237060548 -0.009106916096640282
0.011100001335144043 -0.007914085069308059
0.011399998664855956 -0.0067212730013818745
0.011700000762939453 -0.005528441974049695
0.011999998092651367 -0.004335629906123392
0.012300000190734864 -0.003142798878791249
0.012600002288818359 -0.0018530874741276141
0.012899999618530273 -0.00036964351322870884
0.01320000171661377 0.0011138240265870026
0.013499999046325683 0.0025972679874857766
0.01380000114440918 0.004080735527301468
0.014099998474121094 0.005564179488200419
0.01440000057220459 0.007047647028015911
0.014699997901916504 0.008531090988914952
0.015 0.010014558528730488
0.015300002098083496 0.011580645747521837
0.01559999942779541 0.013146708074201366
0.015900001525878907 0.014712795292992681
0.01619999885559082 0.016278857619672252
0.016500000953674317 0.017844944838463543
0.01679999828338623 0.01941100716514307
0.017100000381469728 0.020977094383934376
0.017399997711181642 0.022543156710613865
0.017699999809265135 0.024047450443875077
0.018000001907348632 0.025520846697734762
0.018299999237060546 0.026994219532755395
0.018600001335144042 0.028467615786615087
0.018899998664855956 0.029940988621635824
0.019200000762939453 0.03141438487549538
0.019499998092651367 0.03288775771051609
0.019800000190734864 0.03436115396437574
0.02010000228881836 0.03570421929520486
0.020399999618530274 0.03678661179017503
0.02070000171661377 0.03786902148946367
0.020999999046325685 0.03895141398443384
0.021300001144409178 0.04003382368372252
0.021599998474121095 0.04111621617869266
0.02190000057220459 0.04219862587798132
0.022199997901916502 0.043281018372951396
0.0225 0.04436342807224005
0.022800002098083496 0.04493092891431542
0.02309999942779541 0.045498420736270764
0.023400001525878907 0.04606592157834611
0.02369999885559082 0.04663341340030147
0.024000000953674317 0.04720091424237677
0.02429999828338623 0.04776840606433218
0.024600000381469728 0.04833590690640746
0.02489999771118164 0.048903398728362885
0.025199999809265138 0.049068388048834045
0.02550000190734863 0.049032116810187376
0.025799999237060545 0.04899584614805249
0.026100001335144042 0.048959574909405806
0.026399998664855956 0.04892330424727092
0.026700000762939453 0.04888703300862426
0.026999998092651366 0.048850762346489364
0.027300000190734863 0.0488144911078427
0.02760000228881836 0.048627732312727476
0.027899999618530274 0.04814001333247027
0.02820000171661377 0.04765228660005968
0.028499999046325684 0.0471645676198025
0.02880000114440918 0.0466768408873919
0.029099998474121095 0.046189121907134686
0.02940000057220459 0.04570139517472407
0.029699997901916506 0.0452136761944669
0.03 0.044725949462056304
0.030300002098083496 0.04397413156115123
0.03059999942779541 0.043222325609986276
0.030900001525878906 0.04247050770908128
0.03119999885559082 0.041718701757916365
0.03150000095367431 0.04096688385701133
0.03179999828338623 0.04021507790584643
0.03210000038146973 0.039463260004941395
0.03239999771118164 0.03871145405377647
0.032699999809265134 0.03794988244050582
0.033000001907348635 0.03718343385477892
0.03329999923706055 0.03641699745133905
0.03360000133514404 0.03565054886561218
0.033899998664855956 0.03488411246217227
0.034200000762939456 0.03411766387644541
0.03449999809265137 0.033351227473005514
0.03480000019073486 0.03258477888727865
0.03509999990463257 0.031863527514923225
0.03539999961853027 0.03123265838702359
0.03569999933242798 0.03060178925912398
0.035999999046325684 0.02997092013122435
0.03630000114440918 0.029340045989622605
0.036600000858306884 0.028709176861723
0.03690000057220459 0.028078307733823353
0.03720000028610229 0.027447438605923778
0.0375 0.026816569478024136
0.037799999713897706 0.026345696020685552
0.03809999942779541 0.025874822563346986
0.03839999914169311 0.025403949106008416
0.03869999885559082 0.02493307564866983
0.03900000095367431 0.02446219844916165
0.03930000066757202 0.02399132499182307
0.03960000038146973 0.0235204515344845
0.039900000095367434 0.02304957807714591
0.040199999809265134 0.02267981187975266
0.040500001907348634 0.022360599312332065
0.04079999923706055 0.022041386744911462
0.04109999656677246 0.02172217417749087
0.04140000343322754 0.021402959073194297
0.041700000762939456 0.021083746505773698
0.04199999809265137 0.02076453393835309
0.04230000019073486 0.020445321370932495
0.042600002288818356 0.02013255785789184
0.04289999961853028 0.01983269245361105
0.04319999694824219 0.019532827049330258
0.043499999046325684 0.01923296164504947
0.04380000114440918 0.018933093857650286
0.04409999847412109 0.018633228453369507
0.04440000057220459 0.018333363049088714
0.044700002670288085 0.01803349764480794
0.045 0.01773363224052714
0.04529999732971191 0.017480758938262373
0.04559999942779541 0.017227885635997624
0.045900001525878906 0.01697501233373288
0.04619999885559082 0.016722139031468127
0.04650000095367432 0.016469263719545008
0.04680000305175781 0.01621639041728026
0.04710000038146973 0.01596351711501551
0.04739999771118164 0.01571064381275075
0.047699999809265134 0.015421398204984163
0.048000001907348634 0.015113966444466647
0.04829999923706055 0.01480653468394914
0.04859999656677246 0.014499102923431635
0.04890000343322754 0.014191668719663672
0.049200000762939455 0.013884236959146165
0.04949999809265137 0.013576805198628654
0.04980000019073486 0.013269373438111135
0.05010000228881836 0.012980703974776664
0.050399999618530276 0.01272955910580824
0.05069999694824219 0.012478414236839827
0.050999999046325684 0.01222726936787141
0.05130000114440918 0.011976122502980985
0.05159999847412109 0.011724977634012564
0.05190000057220459 0.011473832765044146
0.052200002670288084 0.011222687896075733
0.0525 0.010971543027107308
0.05279999732971191 0.010738245753009528
0.05309999942779541 0.010504948478911761
0.053400001525878905 0.010271651204813981
0.05369999885559082 0.010038353930716209
0.05400000095367432 0.009805054802536515
0.05430000305175781 0.009571757528438746
0.05460000038146973 0.009338460254340965
0.05489999771118164 0.00910516298024319
0.055199999809265134 0.008964390822646577
0.055500001907348634 0.008869881223300534
0.05579999923706055 0.008775371248406726
0.05610000133514404 0.008680861649060685
0.056399998664855955 0.008586352049714642
0.056700000762939455 0.008491842450368603
0.05699999809265137 0.008397332475474795
0.05730000019073486 0.008302822876128753
0.05760000228881836 0.008211538084771777
0.057899999618530276 0.00812670290939294
0.05820000171661377 0.008041867396909088
0.05849999904632568 0.007957032221530255
0.05880000114440918 0.00787219704615142
0.05909999847412109 0.0077873618707725864
0.05940000057220459 0.007702526358288728
0.059700002670288084 0.007617691182909895
0.06 0.007532856007531061
0.06029999732971191 0.007580113124005603
0.06059999942779541 0.00762737024048014
0.060900001525878905 0.007674627544737766
0.06119999885559082 0.0077218846612123054
0.06150000095367432 0.007769141777686843
0.06179999828338623 0.007816398894161383
0.062100000381469726 0.007863656198419009
0.06239999771118164 0.007910913314893544
0.06269999980926513 0.007928564815095789
0.06300000190734863 0.007931413507161882
0.06329999923706055 0.007934262210547672
0.06360000133514404 0.007937110902613766
0.06389999866485596 0.007939959594679859
0.06420000076293945 0.007942808286745954
0.06449999809265136 0.007945656990131743
0.06480000019073487 0.007948505682197838
0.06510000228881836 0.007979308961504781
0.06539999961853027 0.00806602158757575
0.06570000171661378 0.008152734041364384
0.06599999904632568 0.008239446667435351
0.06630000114440918 0.008326159121223989
0.0665999984741211 0.008412871747294957
0.06690000057220459 0.008499584201083593
0.06720000267028808 0.00858629682715456
0.0675 0.008673009280943198
0.06779999732971191 0.00868428096176171
0.0680999994277954 0.00869555266497506
0.06840000152587891 0.008706824345793571
0.06869999885559082 0.008718096049006923
0.06900000095367431 0.008729367729825433
0.06929999828338623 0.008740639433038785
0.06960000038146973 0.008751911113857296
0.06989999771118165 0.008763182817070645
0.07019999980926514 0.008798504380234997
0.07050000190734863 0.00884585086105501
0.07079999923706054 0.008893197341875025
0.07110000133514405 0.008940543822695041
0.07139999866485595 0.008987890256480556
0.07170000076293945 0.009035236737300573
0.07199999809265137 0.009082583218120588
0.07230000019073486 0.0091299296989406
0.07260000228881835 0.009153209577121395
0.07289999961853028 0.00912835621533404
0.07320000171661377 0.009103502865891481
0.07349999904632569 0.009078649504104126
0.07380000114440918 0.009053796136144371
0.07409999847412109 0.009028942780529415
0.07440000057220458 0.00900408941565586
0.0746999979019165 0.008979236055411606
0.075 0.008954382695167351
0.07530000209808349 0.008946059601365623
0.07559999942779541 0.008937736507563895
0.0759000015258789 0.008929413412211873
0.07619999885559083 0.008921090319960445
0.07650000095367432 0.00891276722357489
0.07679999828338623 0.008904444129256398
0.07710000038146973 0.008896121039072028
0.07739999771118164 0.008887797944753535
0.07769999980926513 0.008861863053363516
0.07800000190734863 0.008827122282760716
0.07829999923706055 0.008792381512157917
0.07860000133514404 0.008757640741555116
0.07889999866485596 0.008722900005464171
0.07920000076293945 0.008688159234861369
0.07949999809265136 0.008653418464258572
0.07980000019073487 0.00861867769365577
0.08010000228881836 0.008588613253431143
0.08039999961853027 0.008567901467324135
0.08069999694824219 0.008547189722367702
0.08100000381469727 0.008526477936260695
0.08130000114440918 0.008505766191304266
0.0815999984741211 0.008485054405197257
0.081899995803833 0.008464342660240829
0.08220000267028808 0.008443630874133818
0.0825 0.008422919129177387
0.08279999732971191 0.008424520714794315
0.08310000419616699 0.008426122303593311
0.08340000152587891 0.008427723889210242
0.08369999885559082 0.008429325478009238
0.08399999618530274 0.008430927063626166
0.08430000305175782 0.008432528652425159
0.08460000038146973 0.00843413023804209
0.08489999771118165 0.008435731826841085
0.08520000457763671 0.008433600065322497
0.08550000190734863 0.008429601630236153
0.08579999923706055 0.008425603179261443
0.08609999656677246 0.008421604744175096
0.08640000343322754 0.00841760630908875
0.08670000076293945 0.008413607874002407
0.08699999809265137 0.008409609423027695
0.08729999542236327 0.008405610987941351
0.08760000228881835 0.008414899986411293
0.08789999961853028 0.008450763851993802
0.08819999694824218 0.008486627860086644
0.08850000381469726 0.008522491725669155
0.08880000114440918 0.008558355591251666
0.08909999847412109 0.008594219456834175
0.08940000534057617 0.008630083464927017
0.08970000267028809 0.008665947330509528
0.09 0.008701811196092039
0.09029999732971192 0.008705007090173958
0.09059999465942382 0.008708202984255878
0.0909000015258789 0.008711398891037154
0.09119999885559082 0.008714594785119071
0.09149999618530273 0.008717790679200994
0.09180000305175781 0.008720986573282914
0.09210000038146973 0.00872418248006419
0.09239999771118164 0.008727378374146114
0.09270000457763672 0.008751868000380181
0.09300000190734864 0.008787004492690324
0.09329999923706055 0.008822141124620476
0.09359999656677247 0.00885727761693062
0.09390000343322753 0.008892414109240764
0.09420000076293945 0.008927550601550907
0.09449999809265136 0.008962687233481058
0.09479999542236328 0.0089978237257912
0.09510000228881836 0.009016045124097394
0.09539999961853027 0.009000436334395682
0.09569999694824219 0.008984827544693968
0.09600000381469727 0.008969218754992257
0.09630000114440918 0.008953609841242912
0.0965999984741211 0.008938001051541198
0.09690000534057618 0.008922392261839489
0.09720000267028808 0.008906783472137777
0.0975 0.008891174682436066
0.09779999732971191 0.008896731944357913
0.09809999465942383 0.008902289206279761
0.09840000152587891 0.00890784646820161
0.09869999885559082 0.008913403730123457
0.09899999618530274 0.008918961036210496
0.09930000305175782 0.008924518298132345
0.09960000038146972 0.008930075560054193
0.09989999771118165 0.008935632821976043
0.10020000457763673 0.008906900616645296
0.10050000190734863 0.008861023677688252
0.10079999923706055 0.008815146738731208
0.10109999656677246 0.008769269799774163
0.10140000343322754 0.008723392496219623
0.10170000076293945 0.008677515557262577
0.10199999809265137 0.008631638618305534
0.10229999542236329 0.00858576167934849
0.10260000228881835 0.008548832202744574
0.10289999961853027 0.008529797650846913
0.10319999694824218 0.008510763098949253
0.10350000381469726 0.008491728547051592
0.10380000114440918 0.008472693843880762
0.10409999847412109 0.0084536592919831
0.10440000534057617 0.008434624740085437
0.10470000267028809 0.008415590188187778
0.105 0.008396555636290116
0.10529999732971192 0.008331903221036661
0.10559999465942382 0.008267250805783206
0.1059000015258789 0.00820259839052975
0.10619999885559082 0.008137945975276291
0.10649999618530273 0.008073293046211114
0.10680000305175781 0.008008640630957657
0.10710000038146973 0.007943988215704197
0.10739999771118164 0.007879335800450743
0.10770000457763672 0.007835148780030221
0.10800000190734864 0.007801194457026169
0.10829999923706055 0.007767240134022114
0.10859999656677247 0.00773328581101806
0.10890000343322753 0.007699331218169034
0.10920000076293945 0.007665376895164978
0.10949999809265137 0.0076314225721609286
0.10979999542236328 0.007597468249156873
0.11010000228881836 0.007550441798351106
0.11039999961853027 0.00747727109194192
0.11069999694824219 0.007404100385532732
0.11100000381469727 0.007330929679123546
0.11130000114440917 0.007257758391205275
0.1115999984741211 0.007184587684796093
0.11190000534057618 0.0071114169783869025
0.11220000267028808 0.007038246271977713
0.1125 0.006965075565568527
0.11279999732971191 0.006917755406117596
0.11309999465942383 0.006870435246666665
0.11340000152587891 0.006823115087215733
0.11369999885559082 0.006775794927764801
0.11399999618530274 0.006728474392246671
0.11430000305175782 0.006681154232795739
0.11460000038146972 0.006633834073344806
0.11489999771118165 0.006586513913893876
0.11520000457763672 0.006520371407431189
0.11550000190734863 0.006444817127015352
0.11579999923706055 0.006369264047494061
0.11610000610351562 0.006293709767078224
0.11639999389648438 0.006218156687556935
0.11670000076293946 0.006142602407141096
0.11699999809265137 0.006067049327619809
0.11729999542236329 0.0059914950472039685
0.11760000228881835 0.005922953386838038
0.11789999961853027 0.005868437498706201
0.11819999694824218 0.005813920744059943
0.11850000381469726 0.005759404855928108
0.11880000114440918 0.005704888101281854
0.11909999847412109 0.005650372213150018
0.11940000534057617 0.0055958554585037595
0.11969999313354492 0.005541339570371922
0.12 0.005486822815725668
0.12030000686645508 0.005413785261905202
0.12059999465942382 0.005340748868977271
0.1209000015258789 0.0052677113151568065
0.12119999885559082 0.005194674922228879
0.12149999618530273 0.005121637368408411
0.12180000305175781 0.005048600975480486
0.12210000038146973 0.004975563421660021
0.12239999771118164 0.004902527028732088
0.12270000457763672 0.004843415004150919
0.12300000190734864 0.004791265910194801
0.12329999923706055 0.00473911764512041
0.12360000610351562 0.004686968551164296
0.12389999389648437 0.004634820286089906
0.12420000076293945 0.004582671192133786
0.12449999809265137 0.0045305229270593975
0.12479999542236328 0.004478373833103281
0.12510000228881835 0.004424075398454389
0.12539999961853027 0.004365479316274085
0.1256999969482422 0.004306882302725853
0.12600000381469725 0.0042482862205455475
0.12630000114440917 0.0041896892069973116
0.1265999984741211 0.004131093124817006
0.12690000534057616 0.00407249611126877
0.1271999931335449 0.004013900029088468
0.1275 0.003955303015540231
0.12780000686645507 0.003920850761178657
0.12809999465942382 0.003886399054417089
0.1284000015258789 0.003851946800055514
0.12869999885559083 0.003817495093293948
0.12899999618530272 0.003783042838932375
0.12930000305175782 0.0037485911321708033
0.12960000038146974 0.003714138877809233
0.12989999771118163 0.003679687171047663
0.13020000457763672 0.0036475482689135533
0.13050000190734865 0.0036165660704705095
0.13079999923706054 0.003585584364472803
0.13110000610351563 0.0035546021660297585
0.13139999389648438 0.0035236204600320536
0.13170000076293945 0.0034926382615890097
0.13199999809265137 0.003461656555591303
0.1322999954223633 0.0034306743571482588
0.13260000228881835 0.0034073768484586915
0.13289999961853027 0.0033994484788690636
0.1331999969482422 0.003391519983260271
0.13350000381469726 0.003383591613670642
0.13380000114440918 0.0033756631180618508
0.1340999984741211 0.0033677347484722233
0.13440000534057617 0.0033598062528634315
0.13469999313354492 0.0033518778832738027
0.135 0.0033439493876650113
0.13530000686645507 0.0033420341524668146
0.13559999465942382 0.0033401189477102475
0.13590000152587892 0.003338203712512051
0.1361999988555908 0.0033362885077554845
0.13649999618530273 0.0033343732725572874
0.13680000305175782 0.0033324580678007207
0.13710000038146972 0.003330542832602525
0.13739999771118164 0.0033286276278459573
0.13770000457763673 0.003336959723286799
0.13800000190734862 0.0033504156062049797
0.13829999923706054 0.003363871275249156
0.13860000610351564 0.0033773271581673345
0.13889999389648439 0.0033907828272115113
0.13920000076293945 0.00340423871012969
0.13949999809265137 0.0034176943791738666
0.1397999954223633 0.003431150262092046
0.14010000228881836 0.003445137161210206
0.14039999961853028 0.003460185828213835
0.1406999969482422 0.0034752347344117127
0.14100000381469727 0.003490283401415341
0.1413000011444092 0.003505332307613218
0.14159999847412108 0.003520380974616847
0.14190000534057617 0.0035354298808147246
0.14219999313354492 0.003550478547818353
0.1425 0.0035655274540162306
0.14280000686645508 0.003582224685427774
0.14309999465942383 0.0035989216514458276
0.1434000015258789 0.0036156188828573707
0.14369999885559082 0.0036323158488754228
0.14399999618530274 0.0036490130802869676
0.1443000030517578 0.0036657100463050214
0.14460000038146972 0.0036824072777165632
0.14489999771118164 0.003699104243734616
0.1452000045776367 0.0037093600127887085
0.14550000190734863 0.003716394973875787
0.14579999923706055 0.0037234298231459515
0.14610000610351562 0.003730464784233029
0.14639999389648437 0.0037374996335031926
0.14670000076293946 0.003744534594590271
0.14699999809265138 0.0037515694438604364
0.14729999542236327 0.003758604404947513
0.14760000228881837 0.003763023520745689
0.1478999996185303 0.0037622110836098882
0.14819999694824218 0.003761398633560632
0.14850000381469727 0.003760586196424829
0.14880000114440917 0.0037597737463755726
0.1490999984741211 0.0037589613092397713
0.14940000534057618 0.003758148859190514
0.14969999313354493 0.0037573364220547124
0.15 0.003756523972005455

==> figures/data/examples_fsi_stent_velocity_data_2.dat <==
0. -0.030713582307409334
0.0003000020980834961 -0.030691225716201916
0.0005999994277954101 -0.030668869480340456
0.0009000015258789063 -0.030646512889133042
0.0011999988555908203 -0.030624156653271593
0.0015000009536743164 -0.03060180006206417
0.0017999982833862304 -0.030579443826202715
0.0021000003814697268 -0.0305570872349953
0.0023999977111816406 -0.030534730999133845
0.002699999809265137 -0.030552337631792794
0.003000001907348633 -0.03058992635278411
0.003299999237060547 -0.030627514476322983
0.003600001335144043 -0.0306651031973143
0.003899998664855957 -0.03070269132085317
0.0042000007629394535 -0.0307402800418445
0.004499998092651367 -0.030777868165383367
0.004800000190734863 -0.030815456886374694
0.005100002288818359 -0.030873304688078338
0.005399999618530274 -0.030971668121741912
0.00570000171661377 -0.031070033118864058
0.0059999990463256835 -0.031168396552527632
0.0063000011444091794 -0.031266761549649795
0.006599998474121094 -0.031365124983313356
0.00690000057220459 -0.03146348998043551
0.007199997901916504 -0.031561853414099075
0.0075 -0.031660218411221235
0.0078000020980834965 -0.031832924489235456
0.00809999942779541 -0.032005627822179694
0.008400001525878907 -0.0321783339001939
0.008699998855590821 -0.03235103723313814
0.009000000953674316 -0.03252374331115236
0.00929999828338623 -0.0326964466440966
0.009600000381469726 -0.03286915272211081
0.00989999771118164 -0.03304185605505505
0.010199999809265137 -0.03324565008923582
0.010500001907348632 -0.03346498847209755
0.010799999237060548 -0.033684323368693946
0.011100001335144043 -0.03390366175155565
0.011399998664855956 -0.03412299664815205
0.011700000762939453 -0.03434233503101376
0.011999998092651367 -0.034561669927610165
0.012300000190734864 -0.03478100831047187
0.012600002288818359 -0.035014799425445525
0.012899999618530273 -0.03527749114008927
0.01320000171661377 -0.03554018703014257
0.013499999046325683 -0.03580287874478629
0.01380000114440918 -0.03606557463483957
0.014099998474121094 -0.03632826634948333
0.01440000057220459 -0.03659096223953658
0.014699997901916504 -0.036853653954180346
0.015 -0.03711634984423362
0.015300002098083496 -0.037324023248660736
0.01559999942779541 -0.037531693352231076
0.015900001525878907 -0.03773936675665819
0.01619999885559082 -0.03794703686022853
0.016500000953674317 -0.03815471026465563
0.01679999828338623 -0.038362380368225965
0.017100000381469728 -0.03857005377265307
0.017399997711181642 -0.038777723876223406
0.017699999809265135 -0.038894199935698176
0.018000001907348632 -0.03896507623553866
0.018299999237060546 -0.03903595140883857
0.018600001335144042 -0.03910682770867905
0.018899998664855956 -0.039177702881978964
0.019200000762939453 -0.03924857918181944
0.019499998092651367 -0.03931945435511934
0.019800000190734864 -0.039390330654959824
0.02010000228881836 -0.03936210061089698
0.020399999618530274 -0.03913566620378804
0.02070000171661377 -0.038909228197569104
0.020999999046325685 -0.03868279379046017
0.021300001144409178 -0.038456355784241225
0.021599998474121095 -0.038229921377132284
0.02190000057220459 -0.038003483370913346
0.022199997901916502 -0.03777704896380442
0.0225 -0.03755061095758547
0.022800002098083496 -0.036960302388777955
0.02309999942779541 -0.036370003202606874
0.023400001525878907 -0.03577969463379932
0.02369999885559082 -0.03518939544762825
0.024000000953674317 -0.03459908687882073
0.02429999828338623 -0.03400878769264964
0.024600000381469728 -0.03341847912384213
0.02489999771118164 -0.032828179937671
0.025199999809265138 -0.03194215705485526
0.02550000190734863 -0.030908273489842694
0.025799999237060545 -0.029874406357851976
0.026100001335144042 -0.028840522792839385
0.026399998664855956 -0.02780665566084865
0.026700000762939453 -0.02677277209583604
0.026999998092651366 -0.025738904963845257
0.027300000190734863 -0.024705021398832728
0.02760000228881836 -0.02355251803630489
0.027899999618530274 -0.022162802823974825
0.02820000171661377 -0.02077306552251981
0.028499999046325684 -0.01938335031018978
0.02880000114440918 -0.017993613008734765
0.029099998474121095 -0.016603897796404695
0.02940000057220459 -0.015214160494949596
0.029699997901916506 -0.013824445282619615
0.03 -0.012434707981164597
0.030300002098083496 -0.010795311138413205
0.03059999942779541 -0.009155940352990591
0.030900001525878906 -0.007516543510239353
0.03119999885559082 -0.005877172724816838
0.03150000095367431 -0.004237775882065503
0.03179999828338623 -0.0025984050966429907
0.03210000038146973 -0.0009590082538917041
0.03239999771118164 0.0006803625315308571
0.032699999809265134 0.002319500583471503
0.033000001907348635 0.003958509236921785
0.03329999923706055 0.005597491839213207
0.03360000133514404 0.007236500492663438
0.033899998664855956 0.008875483094954962
0.034200000762939456 0.010514491748405196
0.03449999809265137 0.012153474350696665
0.03480000019073486 0.013792483004146901
0.03509999990463257 0.01537874368715087
0.03539999961853027 0.016859534480421302
0.03569999933242798 0.018340325273691664
0.035999999046325684 0.019821116066962092
0.03630000114440918 0.021301918628511527
0.036600000858306884 0.022782709421781885
0.03690000057220459 0.024263500215052337
0.03720000028610229 0.025744291008322637
0.0375 0.02722508180159309
0.037799999713897706 0.028337455297666788
0.03809999942779541 0.029449828793740453
0.03839999914169311 0.030562202289814117
0.03869999885559082 0.03167457578588784
0.03900000095367431 0.03278695812232024
0.03930000066757202 0.0338993316183939
0.03960000038146973 0.035011705114467565
0.039900000095367434 0.03612407861054128
0.040199999809265134 0.03697084547292973
0.040500001907348634 0.03768480901847558
0.04079999923706055 0.038398772564021466
0.04109999656677246 0.03911273610956732
0.04140000343322754 0.03982670532919107
0.041700000762939456 0.04054066887473693
0.04199999809265137 0.04125463242028282
0.04230000019073486 0.041968595965828664
0.042600002288818356 0.04253793420848503
0.04289999961853028 0.042818021845362424
0.04319999694824219 0.04309810948223983
0.043499999046325684 0.04337819711911721
0.04380000114440918 0.043658286981933275
0.04409999847412109 0.043938374618810665
0.04440000057220459 0.04421846225568807
0.044700002670288085 0.04449854989256546
0.045 0.04477863752944287
0.04529999732971191 0.04474468604437833
0.04559999942779541 0.04471073455931384
0.045900001525878906 0.04467678307424935
0.04619999885559082 0.044642831589184834
0.04650000095367432 0.04460887983429792
0.04680000305175781 0.04457492834923341
0.04710000038146973 0.04454097686416892
0.04739999771118164 0.04450702537910441
0.047699999809265134 0.044300635859751775
0.048000001907348634 0.04400802732325507
0.04829999923706055 0.04371541878675838
0.04859999656677246 0.04342281025026169
0.04890000343322754 0.04313019938831905
0.049200000762939455 0.042837590851822364
0.04949999809265137 0.04254498231532567
0.04980000019073486 0.04225237377882896
0.05010000228881836 0.04192759052297347
0.050399999618530276 0.04153845782840034
0.05069999694824219 0.04114932513382724
0.050999999046325684 0.04076019243925413
0.05130000114440918 0.04037105665212925
0.05159999847412109 0.039981923957556134
0.05190000057220459 0.03959279126298302
0.052200002670288084 0.039203658568409905
0.0525 0.03881452587383678
0.05279999732971191 0.03840120403787693
0.05309999942779541 0.037987882201917095
0.053400001525878905 0.03757456036595724
0.05369999885559082 0.037161238529997406
0.05400000095367432 0.0367479134092476
0.05430000305175781 0.036334591573287764
0.05460000038146973 0.035921269737327906
0.05489999771118164 0.035507947901368055
0.055199999809265134 0.03515420735077086
0.055500001907348634 0.03483025744285495
0.05579999923706055 0.034506306247676546
0.05610000133514404 0.03418235633976065
0.056399998664855955 0.03385840643184475
0.056700000762939455 0.033534456523928856
0.05699999809265137 0.033210505328750445
0.05730000019073486 0.03288655542083455
0.05760000228881836 0.032588532045075225
0.057899999618530276 0.03234236173362905
0.05820000171661377 0.03209619044398903
0.05849999904632568 0.03185002013254286
0.05880000114440918 0.03160384982109671
0.05909999847412109 0.03135767950965053
0.05940000057220459 0.031111508220010492
0.059700002670288084 0.030865337908564335
0.06 0.030619167597118163
0.06029999732971191 0.030492406230983947
0.06059999942779541 0.030365644864849713
0.060900001525878905 0.03023888299501059
0.06119999885559082 0.030112121628876366
0.06150000095367432 0.029985360262742136
0.06179999828338623 0.029858598896607913
0.062100000381469726 0.029731837026768793
0.06239999771118164 0.02960507566063456
0.06269999980926513 0.02951863650640476
0.06300000190734863 0.02945235845812717
0.06329999923706055 0.02938608014648403
0.06360000133514404 0.029319802098206445
0.06389999866485596 0.029253524049928845
0.06420000076293945 0.029187246001651262
0.06449999809265136 0.029120967690008118
0.06480000019073487 0.029054689641730535
0.06510000228881836 0.0290113187096951
0.06539999961853027 0.02901376201499837
0.06570000171661378 0.029016205315447224
0.06599999904632568 0.02901864862075049
0.06630000114440918 0.029021091921199355
0.0665999984741211 0.029023535226502622
0.06690000057220459 0.02902597852695148
0.06720000267028808 0.029028421832254743
0.0675 0.029030865132703604
0.06779999732971191 0.029022519934681808
0.0680999994277954 0.02901417472007958
0.06840000152587891 0.029005829522057783
0.06869999885559082 0.02899748430745556
0.06900000095367431 0.028989139109433758
0.06929999828338623 0.028980793894831526
0.06960000038146973 0.028972448696809726
0.06989999771118165 0.028964103482207494
0.07019999980926514 0.02894617501810512
0.07050000190734863 0.02892345493224762
0.07079999923706054 0.028900734846390125
0.07110000133514405 0.02887801476053264
0.07139999866485595 0.028855294697245525
0.07170000076293945 0.028832574611388037
0.07199999809265137 0.028809854525530542
0.07230000019073486 0.028787134439673047
0.07260000228881835 0.028740387636118112
0.07289999961853028 0.028645587466826418
0.07320000171661377 0.028550787344622474
0.07349999904632569 0.028455987175330773
0.07380000114440918 0.0283611869824952
0.07409999847412109 0.02826638683674738
0.07440000057220458 0.028171586655683745
0.0746999979019165 0.028076786492278023
0.075 0.027981986328872294
0.07530000209808349 0.027825807137497223
0.07559999942779541 0.027669627946122145
0.0759000015258789 0.027513448725656427
0.07619999885559083 0.027357269563372005
0.07650000095367432 0.02720109032351253
0.07679999828338623 0.027044911122440576
0.07710000038146973 0.02688873199894366
0.07739999771118164 0.026732552797871713
0.07769999980926513 0.026527519200292754
0.07800000190734863 0.026298058557222153
0.07829999923706055 0.02606859791415155
0.07860000133514404 0.02583913727108094
0.07889999866485596 0.025609676855958996
0.07920000076293945 0.025380216212888388
0.07949999809265136 0.02515075556981779
0.07980000019073487 0.02492129492674719
0.08010000228881836 0.024679268876047336
0.08039999961853027 0.024412111707244607
0.08069999694824219 0.024144955069234936
0.08100000381469727 0.023877797900432207
0.08130000114440918 0.023610641262422537
0.0815999984741211 0.02334348409361981
0.081899995803833 0.023076327455610137
0.08220000267028808 0.022809170286807408
0.0825 0.02254201364879773
0.08279999732971191 0.022257348041082762
0.08310000419616699 0.021972681867787506
0.08340000152587891 0.021688016260072537
0.08369999885559082 0.021403350086777278
0.08399999618530274 0.02111868447906231
0.08430000305175782 0.020834018305767053
0.08460000038146973 0.020549352698052078
0.08489999771118165 0.020264686524756822
0.08520000457763671 0.019996385985277726
0.08550000190734863 0.019736267979916563
0.08579999923706055 0.019476148940938336
0.08609999656677246 0.019216030935577166
0.08640000343322754 0.018955912930216003
0.08670000076293945 0.018695794924854844
0.08699999809265137 0.018435675885876614
0.08729999542236327 0.01817555788051545
0.08760000228881835 0.017932829317377594
0.08789999961853028 0.01772487963868634
0.08819999694824218 0.01751692913367652
0.08850000381469726 0.017308979454985263
0.08880000114440918 0.01710102977629401
0.08909999847412109 0.016893080097602757
0.08940000534057617 0.016685129592592933
0.08970000267028809 0.016477179913901678
0.09 0.01626923023521043
0.09029999732971192 0.016132634679066973
0.09059999465942382 0.015996039122923515
0.0909000015258789 0.015859443023997565
0.09119999885559082 0.015722847467854104
0.09149999618530273 0.015586251911710649
0.09180000305175781 0.015449656355567191
0.09210000038146973 0.015313060256641241
0.09239999771118164 0.015176464700497789
0.09270000457763672 0.01509455885318775
0.09300000190734864 0.015039997860294415
0.09329999923706055 0.014985436650594966
0.09359999656677247 0.014930875657701636
0.09390000343322753 0.0148763146648083
0.09420000076293945 0.014821753671914972
0.09449999809265136 0.014767192462215525
0.09479999542236328 0.014712631469322189
0.09510000228881836 0.014676777718738238
0.09539999961853027 0.014678338452773039
0.09569999694824219 0.01467989918680784
0.09600000381469727 0.014681459920842639
0.09630000114440918 0.014683020667281057
0.0965999984741211 0.014684581401315856
0.09690000534057618 0.014686142135350655
0.09720000267028808 0.014687702869385458
0.0975 0.01468926360342026
0.09779999732971191 0.014739773076107236
0.09809999465942383 0.014790282548794215
0.09840000152587891 0.014840792021481192
0.09869999885559082 0.014891301494168164
0.09899999618530274 0.014941811368268748
0.09930000305175782 0.014992320840955727
0.09960000038146972 0.0150428303136427
0.09989999771118165 0.015093339786329676
0.10020000457763673 0.015137556588193601
0.10050000190734863 0.015178627054645993
0.10079999923706055 0.015219697521098386
0.10109999656677246 0.015260767987550782
0.10140000343322754 0.015301838780402227
0.10170000076293945 0.01534290924685462
0.10199999809265137 0.015383979713307018
0.10229999542236329 0.015425050179759406
0.10260000228881835 0.015460901451439824
0.10289999961853027 0.015486314333576268
0.10319999694824218 0.015511727215712715
0.10350000381469726 0.015537140097849168
0.10380000114440918 0.015562553181949249
0.10409999847412109 0.015587966064085695
0.10440000534057617 0.015613378946222145
0.10470000267028809 0.01563879182835859
0.105 0.01566420471049504
0.10529999732971192 0.015636068173460367
0.10559999465942382 0.015607931636425695
0.1059000015258789 0.015579795099391024
0.10619999885559082 0.015551658562356348
0.10649999618530273 0.01552352180171236
0.10680000305175781 0.015495385264677688
0.10710000038146973 0.015467248727643013
0.10739999771118164 0.015439112190608345
0.10770000457763672 0.015404605851137078
0.10800000190734864 0.015366914610447521
0.10829999923706055 0.015329223369757956
0.10859999656677247 0.0152915321290684
0.10890000343322753 0.01525384058883549
0.10920000076293945 0.015216149348145927
0.10949999809265137 0.01517845810745637
0.10979999542236328 0.01514076686676681
0.11010000228881836 0.015096726867385094
0.11039999961853027 0.015039989350619063
0.11069999694824219 0.014983251833853035
0.11100000381469727 0.014926514317087008
0.11130000114440917 0.014869776349411279
0.1115999984741211 0.014813038832645257
0.11190000534057618 0.014756301315879225
0.11220000267028808 0.014699563799113193
0.1125 0.014642826282347168
0.11279999732971191 0.014611655100786882
0.11309999465942383 0.014580483919226596
0.11340000152587891 0.014549312737666308
0.11369999885559082 0.01451814155610602
0.11399999618530274 0.014486970126819203
0.11430000305175782 0.014455798945258913
0.11460000038146972 0.014424627763698628
0.11489999771118165 0.014393456582138345
0.11520000457763672 0.01436093380156276
0.11550000190734863 0.014327734957640668
0.11579999923706055 0.014294536641396299
0.11610000610351562 0.014261337797474207
0.11639999389648438 0.01422813948122984
0.11670000076293946 0.014194940637307744
0.11699999809265137 0.01416174232106338
0.11729999542236329 0.014128543477141287
0.11760000228881835 0.01410156411711385
0.11789999961853027 0.014087023659430813
0.11819999694824218 0.014072482970631364
0.11850000381469726 0.014057942512948328
0.11880000114440918 0.01404340182414888
0.11909999847412109 0.014028861366465844
0.11940000534057617 0.014014320677666397
0.11969999313354492 0.013999780219983358
0.12 0.01398523953118391
0.12030000686645508 0.013958673974853097
0.12059999465942382 0.013932108840767475
0.1209000015258789 0.013905543284436661
0.12119999885559082 0.013878978150351043
0.12149999618530273 0.01385241259402023
0.12180000305175781 0.013825847459934607
0.12210000038146973 0.013799281903603793
0.12239999771118164 0.013772716769518172
0.12270000457763672 0.01375293993818815
0.12300000190734864 0.013736557550286518
0.12329999923706055 0.013720175422774105
0.12360000610351562 0.013703793034872472
0.12389999389648437 0.01368741090736006
0.12420000076293945 0.013671028519458424
0.12449999809265137 0.01365464639194601
0.12479999542236328 0.01363826400404438
0.12510000228881835 0.013618835697891312
0.12539999961853027 0.013593316106099368
0.1256999969482422 0.013567796108680825
0.12600000381469725 0.013542276516888876
0.12630000114440917 0.01351675651947033
0.1265999984741211 0.013491236927678384
0.12690000534057616 0.013465716930259842
0.1271999931335449 0.013440197338467894
0.1275 0.013414677341049347
0.12780000686645507 0.013400405893472286
0.12809999465942382 0.01338613467273219
0.1284000015258789 0.01337186322515513
0.12869999885559083 0.013357592004415032
0.12899999618530272 0.01334332055683797
0.12930000305175782 0.013329049336097874
0.12960000038146974 0.013314777888520816
0.12989999771118163 0.013300506667780711
0.13020000457763672 0.013279438847244175
0.13050000190734865 0.013254972759208741
0.13079999923706054 0.01323050706004858
0.13110000610351563 0.013206040972013142
0.13139999389648438 0.013181575272852988
0.13170000076293945 0.01315710918481755
0.13199999809265137 0.01313264348565739
0.1322999954223633 0.013108177397621953
0.13260000228881835 0.013084958995901414
0.13289999961853027 0.013064236236700026
0.1331999969482422 0.013043513148116312
0.13350000381469726 0.013022790388914922
0.13380000114440918 0.013002067300331217
0.1340999984741211 0.012981344541129827
0.13440000534057617 0.012960621452546117
0.13469999313354492 0.012939898693344729
0.135 0.01291917560476102
0.13530000686645507 0.012883835813566584
0.13559999465942382 0.012848496584079067
0.13590000152587892 0.012813156792884634
0.1361999988555908 0.012777817563397121
0.13649999618530273 0.012742477772202684
0.13680000305175782 0.012707138542715171
0.13710000038146972 0.012671798751520734
0.13739999771118164 0.012636459522033221
0.13770000457763673 0.012604015696008353
0.13800000190734862 0.012573019887090893
0.13829999923706054 0.012542024570835099
0.13860000610351564 0.012511028761917644
0.13889999389648439 0.012480033445661851
0.13920000076293945 0.012449037636744391
0.13949999809265137 0.012418042320488603
0.1397999954223633 0.012387046511571147
0.14010000228881836 0.012353986105896594
0.14039999961853028 0.012316797196260321
0.1406999969482422 0.01227960769551699
0.14100000381469727 0.012242418785880718
0.1413000011444092 0.01220522928513738
0.14159999847412108 0.012168040375501106
0.14190000534057617 0.012130850874757775
0.14219999313354492 0.012093661965121504
0.1425 0.012056472464378168
0.14280000686645508 0.012032937528861896
0.14309999465942383 0.012009402967420733
0.1434000015258789 0.011985868031904464
0.14369999885559082 0.011962333470463299
0.14399999618530274 0.01193879853494703
0.1443000030517578 0.011915263973505867
0.14460000038146972 0.011891729037989598
0.14489999771118164 0.011868194476548435
0.1452000045776367 0.011846166322443155
0.14550000190734863 0.011824891577005626
0.14579999923706055 0.011803617169718708
0.14610000610351562 0.01178234242428118
0.14639999389648437 0.011761068016994263
0.14670000076293946 0.011739793271556736
0.14699999809265138 0.011718518864269813
0.14729999542236327 0.011697244118832283
0.14760000228881837 0.011681833358772032
0.1478999996185303 0.011678150348396515
0.14819999694824218 0.011674467279480603
0.14850000381469727 0.01167078426910508
0.14880000114440917 0.01166710120018917
0.1490999984741211 0.011663418189813651
0.14940000534057618 0.011659735120897739
0.14969999313354493 0.011656052110522222
0.15 0.011652369041606308

==> figures/data/examples_fsi_stent_velocity_data_3.dat <==
0. -0.05004088402095913
0.0003000020980834961 -0.04998730295021071
0.0005999994277954101 -0.04993372273110451
0.0009000015258789063 -0.049880141660356106
0.0011999988555908203 -0.04982656144124992
0.0015000009536743164 -0.0497729803705015
0.0017999982833862304 -0.049719400151395324
0.0021000003814697268 -0.0496658190806469
0.0023999977111816406 -0.049612238861540724
0.002699999809265137 -0.049537791998219394
0.003000001907348633 -0.049452911989871735
0.003299999237060547 -0.04936803333064605
0.003600001335144043 -0.04928315332229841
0.003899998664855957 -0.049198274663072736
0.0042000007629394535 -0.04911339465472507
0.004499998092651367 -0.0490285159954994
0.004800000190734863 -0.048943635987151755
0.005100002288818359 -0.04885180384179387
0.005399999618530274 -0.04874606943452976
0.00570000171661377 -0.04864033334664754
0.0059999990463256835 -0.04853459893938343
0.0063000011444091794 -0.048428862851501206
0.006599998474121094 -0.0483231284442371
0.00690000057220459 -0.04821739235635489
0.007199997901916504 -0.04811165794909077
0.0075 -0.04800592186120856
0.0078000020980834965 -0.04785103056793643
0.00809999942779541 -0.04769614173657788
0.008400001525878907 -0.04754125044330573
0.008699998855590821 -0.04738636161194718
0.009000000953674316 -0.047231470318675056
0.00929999828338623 -0.047076581487316506
0.009600000381469726 -0.04692169019404436
0.00989999771118164 -0.046766801362685816
0.010199999809265137 -0.04658674973669124
0.010500001907348632 -0.046394117644400615
0.010799999237060548 -0.04620148861389325
0.011100001335144043 -0.046008856521602616
0.011399998664855956 -0.045816227491095256
0.011700000762939453 -0.04562359539880464
0.011999998092651367 -0.04543096636829726
0.012300000190734864 -0.04523833427600665
0.012600002288818359 -0.04502737349733138
0.012899999618530273 -0.044779760155589765
0.01320000171661377 -0.04453214287810503
0.013499999046325683 -0.04428452953636346
0.01380000114440918 -0.044036912258878715
0.014099998474121094 -0.04378929891713709
0.01440000057220459 -0.0435416816396524
0.014699997901916504 -0.043294068297910784
0.015 -0.04304645102042606
0.015300002098083496 -0.04274228028488925
0.01559999942779541 -0.04243811438398224
0.015900001525878907 -0.04213394364844543
0.01619999885559082 -0.041829777747538405
0.016500000953674317 -0.04152560701200159
0.01679999828338623 -0.04122144111109458
0.017100000381469728 -0.040917270375557764
0.017399997711181642 -0.040613104474650774
0.017699999809265135 -0.040268116168885586
0.018000001907348632 -0.03990271859142241
0.018299999237060546 -0.03953732682175671
0.018600001335144042 -0.039171929244293524
0.018899998664855956 -0.0388065374746278
0.019200000762939453 -0.03844113989716464
0.019499998092651367 -0.038075748127498914
0.019800000190734864 -0.03771035055003574
0.02010000228881836 -0.037327155840517594
0.020399999618530274 -0.03690837437191479
0.02070000171661377 -0.036489586246900595
0.020999999046325685 -0.036070804778297806
0.021300001144409178 -0.03565201665328359
0.021599998474121095 -0.0352332351846808
0.02190000057220459 -0.034814447059666596
0.022199997901916502 -0.034395665591063836
0.0225 -0.03397687746604962
0.022800002098083496 -0.03354666025100061
0.02309999942779541 -0.033116449874022284
0.023400001525878907 -0.03268623265897326
0.02369999885559082 -0.03225602228199495
0.024000000953674317 -0.031825805066945954
0.02429999828338623 -0.03139559468996762
0.024600000381469728 -0.030965377474918628
0.02489999771118164 -0.03053516709794028
0.025199999809265138 -0.030116584613630443
0.02550000190734863 -0.02970381963338711
0.025799999237060545 -0.029291061213820593
0.026100001335144042 -0.02887829623357724
0.026399998664855956 -0.028465537814010712
0.026700000762939453 -0.028052772833767357
0.026999998092651366 -0.027640014414200813
0.027300000190734863 -0.02722724943395749
0.02760000228881836 -0.026843013986019494
0.027899999618530274 -0.026515841442643014
0.02820000171661377 -0.02618866369895274
0.028499999046325684 -0.025861491155576274
0.02880000114440918 -0.025534313411885997
0.029099998474121095 -0.025207140868509514
0.02940000057220459 -0.02487996312481922
0.029699997901916506 -0.024552790581442763
0.03 -0.024225612837752486
0.030300002098083496 -0.023993328324984152
0.03059999942779541 -0.02376104750425289
0.030900001525878906 -0.02352876299148457
0.03119999885559082 -0.02329648217075332
0.03150000095367431 -0.02306419765798499
0.03179999828338623 -0.02283191683725374
0.03210000038146973 -0.02259963232448541
0.03239999771118164 -0.02236735150375415
0.032699999809265134 -0.022223849507062764
0.033000001907348635 -0.022124739826780895
0.03329999923706055 -0.02202563172179395
0.03360000133514404 -0.02192652204151209
0.033899998664855956 -0.021827413936525146
0.034200000762939456 -0.021728304256243287
0.03449999809265137 -0.021629196151256348
0.03480000019073486 -0.021530086470974485
0.03509999990463257 -0.021455828881143623
0.03539999961853027 -0.021431273896919803
0.03569999933242798 -0.021406718912695976
0.035999999046325684 -0.021382163928472156
0.03630000114440918 -0.021357608749102665
0.036600000858306884 -0.021333053764878842
0.03690000057220459 -0.02130849878065502
0.03720000028610229 -0.021283943796431195
0.0375 -0.02125938881220737
0.037799999713897706 -0.021295834831253066
0.03809999942779541 -0.021332280850298743
0.03839999914169311 -0.021368726869344427
0.03869999885559082 -0.021405172888390115
0.03900000095367431 -0.021441619197083008
0.03930000066757202 -0.021478065216128685
0.03960000038146973 -0.021514511235174366
0.039900000095367434 -0.021550957254220054
0.040199999809265134 -0.021579497191884373
0.040500001907348634 -0.021604084088858003
0.04079999923706055 -0.021628670985831638
0.04109999656677246 -0.021653257882805272
0.04140000343322754 -0.02167784497517819
0.041700000762939456 -0.02170243187215183
0.04199999809265137 -0.021727018769125462
0.04230000019073486 -0.02175160566609909
0.042600002288818356 -0.021767796390861023
0.04289999961853028 -0.021767194771199556
0.04319999694824219 -0.021766593151538092
0.043499999046325684 -0.021765991531876618
0.04380000114440918 -0.021765389907433902
0.04409999847412109 -0.021764788287772438
0.04440000057220459 -0.02176418666811097
0.044700002670288085 -0.021763585048449503
0.045 -0.02176298342878804
0.04529999732971191 -0.02168311921549631
0.04559999942779541 -0.0216032550022046
0.045900001525878906 -0.02152339078891289
0.04619999885559082 -0.02144352657562118
0.04650000095367432 -0.021363661727625122
0.04680000305175781 -0.021283797514333406
0.04710000038146973 -0.021203933301041703
0.04739999771118164 -0.021124069087749983
0.047699999809265134 -0.020978185495818858
0.048000001907348634 -0.020799292214568024
0.04829999923706055 -0.020620398933317196
0.04859999656677246 -0.020441505652066375
0.04890000343322754 -0.020262610949098127
0.049200000762939455 -0.020083717667847306
0.04949999809265137 -0.019904824386596475
0.04980000019073486 -0.01972593110534564
0.05010000228881836 -0.019498749099189226
0.050399999618530276 -0.019174989643221646
0.05069999694824219 -0.01885123018725407
0.050999999046325684 -0.01852747073128649
0.05130000114440918 -0.018203708702307468
0.05159999847412109 -0.01787994924633989
0.05190000057220459 -0.01755618979037231
0.052200002670288084 -0.01723243033440473
0.0525 -0.01690867087843715
0.05279999732971191 -0.0164295746552089
0.05309999942779541 -0.015950478431980677
0.053400001525878905 -0.015471382208752426
0.05369999885559082 -0.014992285985524198
0.05400000095367432 -0.014513185954777639
0.05430000305175781 -0.01403408973154941
0.05460000038146973 -0.013554993508321162
0.05489999771118164 -0.01307589728509293
0.055199999809265134 -0.01249934003108654
0.055500001907348634 -0.011874052261691087
0.05579999923706055 -0.011248762007622903
0.05610000133514404 -0.010623474238227446
0.056399998664855955 -0.009998186468831993
0.056700000762939455 -0.009372898699436553
0.05699999809265137 -0.008747608445368364
0.05730000019073486 -0.008122320675972915
0.05760000228881836 -0.0074511784780743485
0.057899999618530276 -0.006688327423169591
0.05820000171661377 -0.005925473336964229
0.05849999904632568 -0.005162622282059477
0.05880000114440918 -0.0043997712271547414
0.05909999847412109 -0.0036369201722499956
0.05940000057220459 -0.002874066086044604
0.059700002670288084 -0.002111215031139864
0.06 -0.0013483639762351183
0.06029999732971191 -0.0004816888507039841
0.06059999942779541 0.0003849862748271537
0.060900001525878905 0.0012516648442191026
0.06119999885559082 0.002118339969750233
0.06150000095367432 0.002985015095281365
0.06179999828338623 0.0038516902208124916
0.062100000381469726 0.004718368790204439
0.06239999771118164 0.005585043915735562
0.06269999980926513 0.006500933384779648
0.06300000190734863 0.007441430025580172
0.06329999923706055 0.008381930403582169
0.06360000133514404 0.0093224270443827
0.06389999866485596 0.010262923685183235
0.06420000076293945 0.011203420325983779
0.06449999809265136 0.012143920703985758
0.06480000019073487 0.013084417344786292
0.06510000228881836 0.01403733953182681
0.06539999961853027 0.015015114754010071
0.06570000171661378 0.01599288803353052
0.06599999904632568 0.01697066325571378
0.06630000114440918 0.01794843653523423
0.0665999984741211 0.0189262117574175
0.06690000057220459 0.019903985036937938
0.06720000267028808 0.020881760259121213
0.0675 0.02185953353864166
0.06779999732971191 0.02281448216078512
0.0680999994277954 0.023769432680242834
0.06840000152587891 0.024724381302386304
0.06869999885559082 0.025679331821844023
0.06900000095367431 0.026634280443987465
0.06929999828338623 0.027589230963445188
0.06960000038146973 0.02854417958558865
0.06989999771118165 0.02949913010504636
0.07019999980926514 0.03041997375936279
0.07050000190734863 0.031323764480848004
0.07079999923706054 0.03222755520233322
0.07110000133514405 0.03313134592381844
0.07139999866485595 0.034035135747468276
0.07170000076293945 0.034938926468953496
0.07199999809265137 0.03584271719043871
0.07230000019073486 0.036746507911923916
0.07260000228881835 0.037611930886589054
0.07289999961853028 0.03840061707803399
0.07320000171661377 0.03918930287773426
0.07349999904632569 0.03997798906917919
0.07380000114440918 0.04076667545649645
0.07409999847412109 0.04155536145206905
0.07440000057220458 0.042344047741450154
0.0746999979019165 0.04313273388392701
0.075 0.04392142002640385
0.07530000209808349 0.044580671573761575
0.07559999942779541 0.0452399231211193
0.0759000015258789 0.04589917479127221
0.07619999885559083 0.04655842621583478
0.07650000095367432 0.047217677967851125
0.07679999828338623 0.047876929556140584
0.07710000038146973 0.04853618081697624
0.07739999771118164 0.0491954324052657
0.07769999980926513 0.0497371059142427
0.07800000190734863 0.05021998997998548
0.07829999923706055 0.05070287404572826
0.07860000133514404 0.051185758111471046
0.07889999866485596 0.05166864169751162
0.07920000076293945 0.05215152576325439
0.07949999809265136 0.05263440982899718
0.07980000019073487 0.053117293894739966
0.08010000228881836 0.05354454420320335
0.08039999961853027 0.053860527145206824
0.08069999694824219 0.05417650945940923
0.08100000381469727 0.054492492401412705
0.08130000114440918 0.054808474715615126
0.0815999984741211 0.055124457657618586
0.081899995803833 0.05544043997182102
0.08220000267028808 0.05575642291382447
0.0825 0.05607240522802688
0.08279999732971191 0.05620943084450218
0.08310000419616699 0.05634645673322319
0.08340000152587891 0.056483482349698494
0.08369999885559082 0.0566205082384195
0.08399999618530274 0.05675753385489479
0.08430000305175782 0.056894559743615784
0.08460000038146973 0.057031585360091085
0.08489999771118165 0.05716861124881209
0.08520000457763671 0.05721004808416034
0.08550000190734863 0.05720369052894506
0.08579999923706055 0.05719733294846712
0.08609999656677246 0.05719097539325184
0.08640000343322754 0.05718461783803656
0.08670000076293945 0.057178260282821296
0.08699999809265137 0.05717190270234333
0.08729999542236327 0.05716554514712806
0.08760000228881835 0.057116307494259874
0.08789999961853028 0.056981309646085866
0.08819999694824218 0.05684631126147811
0.08850000381469726 0.056711313413304106
0.08880000114440918 0.056576315565130104
0.08909999847412109 0.0564413177169561
0.08940000534057617 0.05630631933234834
0.08970000267028809 0.05617132148417433
0.09 0.05603632363600034
0.09029999732971192 0.0558257740879448
0.09059999465942382 0.05561522453988926
0.0909000015258789 0.055404674155184214
0.09119999885559082 0.05519412460712865
0.09149999618530273 0.054983575059073135
0.09180000305175781 0.05477302551101759
0.09210000038146973 0.054562475126312536
0.09239999771118164 0.05435192557825701
0.09270000457763672 0.05411112418770779
0.09300000190734864 0.05385519687591172
0.09329999923706055 0.05359926854715092
0.09359999656677247 0.05334334123535485
0.09390000343322753 0.05308741392355879
0.09420000076293945 0.05283148661176274
0.09449999809265136 0.05257555828300193
0.09479999542236328 0.05231963097120586
0.09510000228881836 0.05206374855137679
0.09539999961853027 0.051807955915481686
0.09569999694824219 0.05155216327958658
0.09600000381469727 0.05129637064369148
0.09630000114440918 0.05104057597493722
0.0965999984741211 0.050784783339042114
0.09690000534057618 0.05052899070314702
0.09720000267028808 0.05027319806725191
0.0975 0.050017405431356805
0.09779999732971191 0.04979183254242277
0.09809999465942383 0.04956625965348874
0.09840000152587891 0.04934068676455471
0.09869999885559082 0.049115113875620675
0.09899999618530274 0.04888953919399265
0.09930000305175782 0.048663966305058634
0.09960000038146972 0.048438393416124596
0.09989999771118165 0.04821282052719057
0.10020000457763673 0.048025597876491646
0.10050000190734863 0.0478575503449103
0.10079999923706055 0.04768950281332894
0.10109999656677246 0.047521455281747595
0.10140000343322754 0.04735340641464319
0.10170000076293945 0.04718535888306183
0.10199999809265137 0.04701731135148049
0.10229999542236329 0.04684926381989913
0.10260000228881835 0.04669792034190294
0.10289999961853027 0.04657998497107704
0.10319999694824218 0.04646204960025115
0.10350000381469726 0.04634411422942526
0.10380000114440918 0.04622617792133237
0.10409999847412109 0.046108242550506454
0.10440000534057617 0.04599030717968056
0.10470000267028809 0.04587237180885468
0.105 0.04575443643802878
0.10529999732971192 0.04563688028199456
0.10559999465942382 0.04551932412596033
0.1059000015258789 0.0454017679699261
0.10619999885559082 0.04528421181389187
0.10649999618530273 0.04516665472360437
0.10680000305175781 0.045049098567570126
0.10710000038146973 0.044931542411535894
0.10739999771118164 0.044813986255501675
0.10770000457763672 0.04466182192577711
0.10800000190734864 0.04449235350920738
0.10829999923706055 0.04432288509263763
0.10859999656677247 0.04415341667606792
0.10890000343322753 0.04398394691268293
0.10920000076293945 0.043814478496113196
0.10949999809265137 0.043645010079543474
0.10979999542236328 0.04347554166297373
0.11010000228881836 0.04327785963215532
0.11039999961853027 0.043023750372839564
0.11069999694824219 0.04276964111352381
0.11100000381469727 0.04251553185420806
0.11130000114440917 0.04226142057541143
0.1115999984741211 0.0420073113160957
0.11190000534057618 0.041753202056779924
0.11220000267028808 0.041499092797464165
0.1125 0.04124498353814842
0.11279999732971191 0.04092274783072621
0.11309999465942383 0.04060051212330403
0.11340000152587891 0.04027827641588185
0.11369999885559082 0.03995604070845967
0.11399999618530274 0.03963380244013571
0.11430000305175782 0.039311566732713535
0.11460000038146972 0.038989331025291334
0.11489999771118165 0.03866709531786916
0.11520000457763672 0.038329614594457724
0.11550000190734863 0.03798450862041502
0.11579999923706055 0.03763940813164567
0.11610000610351562 0.03729430215760296
0.11639999389648438 0.03694920166883363
0.11670000076293946 0.0366040956947909
0.11699999809265137 0.036258995206021584
0.11729999542236329 0.03591388923197885
0.11760000228881835 0.035584374099624005
0.11789999961853027 0.03528604464909371
0.11819999694824218 0.03498771045670228
0.11850000381469726 0.034689381006171985
0.11880000114440918 0.0343910468137806
0.11909999847412109 0.0340927173632503
0.11940000534057617 0.03379438317085887
0.11969999313354492 0.03349605372032857
0.12 0.03319771952793716
0.12030000686645508 0.032975428788823716
0.12059999465942382 0.032753141582901706
0.1209000015258789 0.03253085084378826
0.12119999885559082 0.03230856363786626
0.12149999618530273 0.03208627289875281
0.12180000305175781 0.031863985692830804
0.12210000038146973 0.03164169495371736
0.12239999771118164 0.03141940774779534
0.12270000457763672 0.031252329205585856
0.12300000190734864 0.031112857420009642
0.12329999923706055 0.03097338785126226
0.12360000610351562 0.030833916065686057
0.12389999389648437 0.030694446496938668
0.12420000076293945 0.030554974711362457
0.12449999809265137 0.03041550514261507
0.12479999542236328 0.030276033357038868
0.12510000228881835 0.030148442386904672
0.12539999961853027 0.030044614131466415
0.1256999969482422 0.029940784225707805
0.12600000381469725 0.029836955970269547
0.12630000114440917 0.029733126064510913
0.1265999984741211 0.02962929780907265
0.12690000534057616 0.029525467903314038
0.1271999931335449 0.029421639647875777
0.1275 0.029317809742117153
0.12780000686645507 0.029228487086778096
0.12809999465942382 0.029139165851174476
0.1284000015258789 0.029049843195835416
0.12869999885559083 0.028960521960231796
0.12899999618530272 0.028871199304892747
0.12930000305175782 0.028781878069289113
0.12960000038146974 0.028692555413950063
0.12989999771118163 0.02860323417834644
0.13020000457763672 0.028504080072682837
0.13050000190734865 0.02840001012465684
0.13079999923706054 0.028295941830766537
0.13110000610351563 0.028191871882740537
0.13139999389648438 0.028087803588850244
0.13170000076293945 0.027983733640824238
0.13199999809265137 0.02787966534693394
0.1322999954223633 0.027775595398907935
0.13260000228881835 0.02767630700824802
0.13289999961853027 0.027586582930461553
0.1331999969482422 0.027496857426536573
0.13350000381469726 0.027407133348750112
0.13380000114440918 0.02731740784482515
0.1340999984741211 0.027227683767038692
0.13440000534057617 0.027137958263113715
0.13469999313354492 0.027048234185327244
0.135 0.026958508681402277
0.13530000686645507 0.026878615906150594
0.13559999465942382 0.026798724400751473
0.13590000152587892 0.026718831625499786
0.1361999988555908 0.026638940120100672
0.13649999618530273 0.026559047344848978
0.13680000305175782 0.026479155839449865
0.13710000038146972 0.02639926306419817
0.13739999771118164 0.026319371558799064
0.13770000457763673 0.026263640932679442
0.13800000190734862 0.02621999166916139
0.13829999923706054 0.026176343099424848
0.13860000610351564 0.026132693835906808
0.13889999389648439 0.02608904526617026
0.13920000076293945 0.02604539600265221
0.13949999809265137 0.026001747432915678
0.1397999954223633 0.02595809816939763
0.14010000228881836 0.02591768289222144
0.14039999961853028 0.025883735973100567
0.1406999969482422 0.025849788514403147
0.14100000381469727 0.02581584159528228
0.1413000011444092 0.02578189413658485
0.14159999847412108 0.025747947217463985
0.14190000534057617 0.025713999758766554
0.14219999313354492 0.025680052839645688
0.1425 0.02564610538094827
0.14280000686645508 0.025634009907840736
0.14309999465942383 0.025621914626984224
0.1434000015258789 0.025609819153876688
0.14369999885559082 0.025597723873020173
0.14399999618530274 0.025585628399912644
0.1443000030517578 0.025573533119056135
0.14460000038146972 0.025561437645948603
0.14489999771118164 0.025549342365092084
0.1452000045776367 0.025541732198361044
0.14550000190734863 0.025536364738287316
0.14579999923706055 0.025530997363526476
0.14610000610351562 0.02552562990345275
0.14639999389648437 0.02552026252869191
0.14670000076293946 0.025514895068618187
0.14699999809265138 0.025509527693857347
0.14729999542236327 0.02550416023378361
0.14760000228881837 0.0255004547073194
0.1478999996185303 0.02550007297489637
0.14819999694824218 0.02549969123640582
0.14850000381469727 0.025499309503982784
0.14880000114440917 0.025498927765492233
0.1490999984741211 0.025498546033069208
0.14940000534057618 0.02549816429457865
0.14969999313354493 0.025497782562155617
0.15 0.025497400823665063

==> figures/data/examples_fsi_stent_velocity_data_4.dat <==
0. -0.0418125026867751
0.0003000020980834961 -0.04173856457188163
0.0005999994277954101 -0.04166462763219464
0.0009000015258789063 -0.04159068951730116
0.0011999988555908203 -0.04151675257761418
0.0015000009536743164 -0.04144281446272071
0.0017999982833862304 -0.04136887752303372
0.0021000003814697268 -0.04129493940814026
0.0023999977111816406 -0.04122100246845326
0.002699999809265137 -0.04108897813648029
0.003000001907348633 -0.040927910003525185
0.003299999237060547 -0.0407668444306612
0.003600001335144043 -0.04060577629770609
0.003899998664855957 -0.04044471072484212
0.0042000007629394535 -0.040283642591886985
0.004499998092651367 -0.04012257701902303
0.004800000190734863 -0.03996150888606793
0.005100002288818359 -0.039784517973226456
0.005399999618530274 -0.03957568557918326
0.00570000171661377 -0.03936684986580898
0.0059999990463256835 -0.039158017471765776
0.0063000011444091794 -0.03894918175839154
0.006599998474121094 -0.03874034936434835
0.00690000057220459 -0.03853151365097411
0.007199997901916504 -0.0383226812569309
0.0075 -0.038113845543556645
0.0078000020980834965 -0.037818829890400994
0.00809999942779541 -0.03752381892636014
0.008400001525878907 -0.037228803273204526
0.008699998855590821 -0.03693379230916366
0.009000000953674316 -0.03663877665600811
0.00929999828338623 -0.03634376569196724
0.009600000381469726 -0.036048750038811646
0.00989999771118164 -0.035753739074770766
0.010199999809265137 -0.035432907775037686
0.010500001907348632 -0.03509916834426913
0.010799999237060548 -0.03476543421810886
0.011100001335144043 -0.034431694787340296
0.011399998664855956 -0.03409796066118005
0.011700000762939453 -0.03376422123041151
0.011999998092651367 -0.03343048710425122
0.012300000190734864 -0.03309674767348268
0.012600002288818359 -0.0327499324740384
0.012899999618530273 -0.03237697228882489
0.01320000171661377 -0.03200400617551607
0.013499999046325683 -0.03163104599030259
0.01380000114440918 -0.0312580798769937
0.014099998474121094 -0.030885119691780153
0.01440000057220459 -0.03051215357847139
0.014699997901916504 -0.030139193393257838
0.015 -0.02976622727994905
0.015300002098083496 -0.02939008641191078
0.01559999942779541 -0.02901395152242866
0.015900001525878907 -0.028637810654390285
0.01619999885559082 -0.028261675764908158
0.016500000953674317 -0.027885534896869603
0.01679999828338623 -0.02750940000738746
0.017100000381469728 -0.027133259139349074
0.017399997711181642 -0.02675712424986695
0.017699999809265135 -0.026383439349685702
0.018000001907348632 -0.026010982462710122
0.018299999237060546 -0.02563853149573595
0.018600001335144042 -0.02526607460876037
0.018899998664855956 -0.024893623641785923
0.019200000762939453 -0.024521166754810378
0.019499998092651367 -0.024148715787836166
0.019800000190734864 -0.0237762589008606
0.02010000228881836 -0.02341056873576432
0.020399999618530274 -0.023058417289117
0.02070000171661377 -0.02270626024512338
0.020999999046325685 -0.022354108798476064
0.021300001144409178 -0.02200195175448218
0.021599998474121095 -0.021649800307834876
0.02190000057220459 -0.02129764326384125
0.022199997901916502 -0.02094549181719397
0.0225 -0.020593334773200314
0.022800002098083496 -0.020281611459918605
0.02309999942779541 -0.019969893101310646
0.023400001525878907 -0.019658169788028673
0.02369999885559082 -0.019346451429420722
0.024000000953674317 -0.019034728116138613
0.02429999828338623 -0.01872300975753065
0.024600000381469728 -0.018411286444248713
0.02489999771118164 -0.01809956808564076
0.025199999809265138 -0.01781620690628765
0.02550000190734863 -0.017547027132002076
0.025799999237060545 -0.017277851636183877
0.026100001335144042 -0.017008671861898292
0.026399998664855956 -0.016739496366080027
0.026700000762939453 -0.016470316591794463
0.026999998092651366 -0.016201141095976264
0.027300000190734863 -0.015931961321690714
0.02760000228881836 -0.015682221293085986
0.027899999618530274 -0.01547136318043407
0.02820000171661377 -0.015260501716252893
0.028499999046325684 -0.015049643603600983
0.02880000114440918 -0.014838782139419825
0.029099998474121095 -0.01462792402676791
0.02940000057220459 -0.014417062562586735
0.029699997901916506 -0.014206204449934841
0.03 -0.01399534298575367
0.030300002098083496 -0.013809105614450715
0.03059999942779541 -0.013622871203290395
0.030900001525878906 -0.013436633831987496
0.03119999885559082 -0.013250399420827194
0.03150000095367431 -0.013064162049524352
0.03179999828338623 -0.012877927638364045
0.03210000038146973 -0.01269169026706115
0.03239999771118164 -0.012505455855900838
0.032699999809265134 -0.012333498291496289
0.033000001907348635 -0.012168680800769733
0.03329999923706055 -0.01200386592972832
0.03360000133514404 -0.011839048439001769
0.033899998664855956 -0.0116742335679604
0.034200000762939456 -0.011509416077233846
0.03449999809265137 -0.01134460120619243
0.03480000019073486 -0.011179783715465883
0.03509999990463257 -0.01100713270396581
0.03539999961853027 -0.010818812031233655
0.03569999933242798 -0.010630491358501507
0.035999999046325684 -0.01044217068576935
0.03630000114440918 -0.010253848516397547
0.036600000858306884 -0.010065527843665396
0.03690000057220459 -0.00987720717093323
0.03720000028610229 -0.009688886498201087
0.0375 -0.009500565825468923
0.037799999713897706 -0.009304554829002956
0.03809999942779541 -0.009108543832536991
0.03839999914169311 -0.008912532836071031
0.03869999885559082 -0.008716521839605055
0.03900000095367431 -0.008520509285382156
0.03930000066757202 -0.008324498288916191
0.03960000038146973 -0.008128487292450224
0.039900000095367434 -0.007932476295984259
0.040199999809265134 -0.007731501122840259
0.040500001907348634 -0.007528043861357246
0.04079999923706055 -0.007324586599874228
0.04109999656677246 -0.007121129338391216
0.04140000343322754 -0.006917670459973646
0.041700000762939456 -0.006714213198490643
0.04199999809265137 -0.00651075593700762
0.04230000019073486 -0.00630729867552462
0.042600002288818356 -0.006113183937484463
0.04289999961853028 -0.005937754246330165
0.04319999694824219 -0.0057623245551758654
0.043499999046325684 -0.005586894864021569
0.04380000114440918 -0.005411463778676099
0.04409999847412109 -0.00523603408752181
0.04440000057220459 -0.00506060439636752
0.044700002670288085 -0.004885174705213236
0.045 -0.004709745014058943
0.04529999732971191 -0.0045825917846697055
0.04559999942779541 -0.004455438555280578
0.045900001525878906 -0.0043282853258914565
0.04619999885559082 -0.004201132096502332
0.04650000095367432 -0.004073977856589339
0.04680000305175781 -0.0039468246272002265
0.04710000038146973 -0.003819671397811115
0.04739999771118164 -0.003692518168421997
0.047699999809265134 -0.0036174796153547436
0.048000001907348634 -0.0035684984004487313
0.04829999923706055 -0.0035195171855427207
0.04859999656677246 -0.0034705359706367097
0.04890000343322754 -0.003421554366462862
0.049200000762939455 -0.003372573151556859
0.04949999809265137 -0.003323591936650857
0.04980000019073486 -0.0032746107217448543
0.05010000228881836 -0.0032510797634259124
0.050399999618530276 -0.0032784493182819556
0.05069999694824219 -0.0033058188731379993
0.050999999046325684 -0.003333188427994041
0.05130000114440918 -0.0033605582003642734
0.05159999847412109 -0.003387927755220319
0.05190000057220459 -0.003415297310076365
0.052200002670288084 -0.0034426668649324087
0.0525 -0.0034700364197884546
0.05279999732971191 -0.0035720053816162404
0.05309999942779541 -0.003673974343444334
0.053400001525878905 -0.0037759433052724336
0.05369999885559082 -0.003877912267100527
0.05400000095367432 -0.003979882039306223
0.05430000305175781 -0.004081851001134319
0.05460000038146973 -0.004183819962962418
0.05489999771118164 -0.004285788924790516
0.055199999809265134 -0.004425271648380944
0.055500001907348634 -0.004583511252853038
0.05579999923706055 -0.004741751486113424
0.05610000133514404 -0.0048999910905855185
0.056399998664855955 -0.005058230695057915
0.056700000762939455 -0.005216470299529997
0.05699999809265137 -0.005374710532790381
0.05730000019073486 -0.005532950137262465
0.05760000228881836 -0.005701109851245036
0.057899999618530276 -0.005889109784249389
0.05820000171661377 -0.006077110464299068
0.05849999904632568 -0.00626511039730342
0.05880000114440918 -0.006453110330308027
0.05909999847412109 -0.006641110263312373
0.05940000057220459 -0.00682911094336205
0.059700002670288084 -0.007017110876366395
0.06 -0.007205110809370745
0.06029999732971191 -0.007412719360629443
0.06059999942779541 -0.00762032791188837
0.060900001525878905 -0.00782793728811035
0.06119999885559082 -0.008035545839369282
0.06150000095367432 -0.008243154390628409
0.06179999828338623 -0.008450762941887329
0.062100000381469726 -0.008658372318109304
0.06239999771118164 -0.008865980869368224
0.06269999980926513 -0.009059590534301698
0.06300000190734863 -0.009246200756072694
0.06329999923706055 -0.009432811719366802
0.06360000133514404 -0.009619421941137801
0.06389999866485596 -0.009806032162908904
0.06420000076293945 -0.009992642384679888
0.06449999809265136 -0.010179253347973979
0.06480000019073487 -0.010365863569744962
0.06510000228881836 -0.010542810697585229
0.06539999961853027 -0.010700431950729193
0.06570000171661378 -0.010858052890708184
0.06599999904632568 -0.011015674143852149
0.06630000114440918 -0.011173295083831174
0.0665999984741211 -0.011330916336975132
0.06690000057220459 -0.01148853727695412
0.06720000267028808 -0.011646158530098077
0.0675 -0.011803779470077066
0.06779999732971191 -0.011897143216352402
0.0680999994277954 -0.01199050714812502
0.06840000152587891 -0.012083870894400361
0.06869999885559082 -0.012177234826172981
0.06900000095367431 -0.012270598572448232
0.06929999828338623 -0.012363962504220834
0.06960000038146973 -0.012457326250496156
0.06989999771118165 -0.012550690182268752
0.07019999980926514 -0.012595623131278067
0.07050000190734863 -0.012616340671363637
0.07079999923706054 -0.012637058211449208
0.07110000133514405 -0.01265777575153478
0.07139999866485595 -0.012678493271039168
0.07170000076293945 -0.012699210811124738
0.07199999809265137 -0.01271992835121031
0.07230000019073486 -0.012740645891295874
0.07260000228881835 -0.012731090888442768
0.07289999961853028 -0.012660990813949856
0.07320000171661377 -0.012590890774276022
0.07349999904632569 -0.012520790699783107
0.07380000114440918 -0.012450690607880417
0.07409999847412109 -0.01238059055079703
0.07440000057220458 -0.01231049046759933
0.0746999979019165 -0.012240390397458787
0.075 -0.012170290327318246
0.07530000209808349 -0.011994849284834087
0.07559999942779541 -0.01181940824234964
0.0759000015258789 -0.011643967167186754
0.07619999885559083 -0.011468526157380749
0.07650000095367432 -0.011293085060432233
0.07679999828338623 -0.01111764400705497
0.07710000038146973 -0.01094220304082022
0.07739999771118164 -0.01076676198744296
0.07769999980926513 -0.010523199241425803
0.07800000190734863 -0.010245575830557496
0.07829999923706055 -0.009967952419689187
0.07860000133514404 -0.009690329008820879
0.07889999866485596 -0.00941270587374664
0.07920000076293945 -0.00913508246287833
0.07949999809265136 -0.008857459052010021
0.07980000019073487 -0.008579835641141714
0.08010000228881836 -0.008261425200924915
0.08039999961853027 -0.007861440183106083
0.08069999694824219 -0.007461455959985263
0.08100000381469727 -0.007061470942166434
0.08130000114440918 -0.006661486719045194
0.0815999984741211 -0.0062615017012263565
0.081899995803833 -0.005861517478105522
0.08220000267028808 -0.0054615324602866845
0.0825 -0.005061548237165853
0.08279999732971191 -0.004559727985160863
0.08310000419616699 -0.004057906736127207
0.08340000152587891 -0.003556086484121765
0.08369999885559082 -0.003054265235088105
0.08399999618530274 -0.0025524449830822346
0.08430000305175782 -0.0020506237340485825
0.08460000038146973 -0.0015488034820431442
0.08489999771118165 -0.0010469822330095003
0.08520000457763671 -0.0004622540711568177
0.08550000190734863 0.00016392804562010126
0.08579999923706055 0.0007901126506235642
0.08609999656677246 0.0014162947674004871
0.08640000343322754 0.0020424768841778526
0.08670000076293945 0.0026686590009547834
0.08699999809265137 0.0032948436059582475
0.08729999542236327 0.003921025722735177
0.08760000228881835 0.00457826807711208
0.08789999961853028 0.0052976309066903714
0.08819999694824218 0.006016996594762463
0.08850000381469726 0.00673635942434075
0.08880000114440918 0.007455722253919466
0.08909999847412109 0.008175085083497732
0.08940000534057617 0.008894450771569801
0.08970000267028809 0.009613813601148083
0.09 0.010333176430726372
0.09029999732971192 0.011153916737297173
0.09059999465942382 0.011974657043868341
0.0909000015258789 0.012795400611771587
0.09119999885559082 0.013616140918342767
0.09149999618530273 0.014436881224914249
0.09180000305175781 0.015257621531485424
0.09210000038146973 0.016078365099388654
0.09239999771118164 0.016899105405959822
0.09270000457763672 0.017766586036759603
0.09300000190734864 0.018657436829674204
0.09329999923706055 0.01954829116251514
0.09359999656677247 0.020439141955429747
0.09390000343322753 0.02132999274834455
0.09420000076293945 0.02222084354125912
0.09449999809265136 0.023111697874100057
0.09479999542236328 0.024002548667014633
0.09510000228881836 0.024909937107162
0.09539999961853027 0.02585040084177544
0.09569999694824219 0.02679086457638888
0.09600000381469727 0.027731328311002317
0.09630000114440918 0.028671799519757207
0.0965999984741211 0.029612263254370615
0.09690000534057618 0.03055272698898404
0.09720000267028808 0.03149319072359745
0.0975 0.03243365445821088
0.09779999732971191 0.033386092360030276
0.09809999465942383 0.034338530261849666
0.09840000152587891 0.03529096816366906
0.09869999885559082 0.036243406065488405
0.09899999618530274 0.037195851536611264
0.09930000305175782 0.03814828943843064
0.09960000038146972 0.039100727340249976
0.09989999771118165 0.040053165242069325
0.10020000457763673 0.040977214821801125
0.10050000190734863 0.04188707024048877
0.10079999923706055 0.04279692565917646
0.10109999656677246 0.04370678107786414
0.10140000343322754 0.04461664372743953
0.10170000076293945 0.045526499146127185
0.10199999809265137 0.04643635456481483
0.10229999542236329 0.04734620998350244
0.10260000228881835 0.04821901076279524
0.10289999961853027 0.04901770226329682
0.10319999694824218 0.049816393763798386
0.10350000381469726 0.050615085264299996
0.10380000114440918 0.051413783112236794
0.10409999847412109 0.05221247461273839
0.10440000534057617 0.05301116611323998
0.10470000267028809 0.053809857613741505
0.105 0.05460854911424306
0.10529999732971192 0.05521062483815477
0.10559999465942382 0.05581270056206587
0.1059000015258789 0.056414776285976985
0.10619999885559082 0.057016852009888076
0.10649999618530273 0.05761893251867107
0.10680000305175781 0.05822100824258217
0.10710000038146973 0.05882308396649328
0.10739999771118164 0.0594251596904044
0.10770000457763672 0.05986657890464501
0.10800000190734864 0.06022766986404952
0.10829999923706055 0.060588760823454
0.10859999656677247 0.0609498517828585
0.10890000343322753 0.06131094561195837
0.10920000076293945 0.0616720365713629
0.10949999809265137 0.06203312753076744
0.10979999542236328 0.062394218490171946
0.11010000228881836 0.06267723166231368
0.11039999961853027 0.06280408925992864
0.11069999694824219 0.0629309468575436
0.11100000381469727 0.06305780445515857
0.11130000114440917 0.06318466306094787
0.1115999984741211 0.0633115206585629
0.11190000534057618 0.06343837825617789
0.11220000267028808 0.0635652358537929
0.1125 0.06369209345140789
0.11279999732971191 0.06364565175560474
0.11309999465942383 0.06359921005980156
0.11340000152587891 0.06355276836399837
0.11369999885559082 0.06350632666819517
0.11399999618530274 0.06345988460330633
0.11430000305175782 0.06341344290750318
0.11460000038146972 0.06336700121170004
0.11489999771118165 0.06332055951589688
0.11520000457763672 0.06320640272578744
0.11550000190734863 0.06305838721221192
0.11579999923706055 0.06291037405126318
0.11610000610351562 0.06276235853768765
0.11639999389648438 0.06261434537673931
0.11670000076293946 0.0624663298631638
0.11699999809265137 0.06231831670221509
0.11729999542236329 0.06217030118863957
0.11760000228881835 0.06201093169759215
0.11789999961853027 0.06182885768700403
0.11819999694824218 0.061646780782401676
0.11850000381469726 0.06146470677181356
0.11880000114440918 0.061282629867211724
0.11909999847412109 0.06110055585662363
0.11940000534057617 0.06091847895202128
0.11969999313354492 0.06073640494143314
0.12 0.0605543280368308
0.12030000686645508 0.06035374410023587
0.12059999465942382 0.060153163351814934
0.1209000015258789 0.059952579415220496
0.12119999885559082 0.059751998666799574
0.12149999618530273 0.059551414730205525
0.12180000305175781 0.05935083398178459
0.12210000038146973 0.05915025004519012
0.12239999771118164 0.05894966929676917
0.12270000457763672 0.05873879936873779
0.12300000190734864 0.05852278632236975
0.12329999923706055 0.058306776709412596
0.12360000610351562 0.05809076366304456
0.12389999389648437 0.05787475405008759
0.12420000076293945 0.057658741003719476
0.12449999809265137 0.0574427313907623
0.12479999542236328 0.057226718344394224
0.12510000228881835 0.05699423915502751
0.12539999961853027 0.05672883268337233
0.1256999969482422 0.05646342199315737
0.12600000381469725 0.056198015521502186
0.12630000114440917 0.055932604831287105
0.1265999984741211 0.055667198359631895
0.12690000534057616 0.055401787669416884
0.1271999931335449 0.055136381197761694
0.1275 0.05487097050754667
0.12780000686645507 0.05456329673106832
0.12809999465942382 0.05425562784489854
0.1284000015258789 0.05394795406841999
0.12869999885559083 0.053640285182250225
0.12899999618530272 0.05333261140577141
0.12930000305175782 0.0530249425196016
0.12960000038146974 0.052717268743123054
0.12989999771118163 0.05240959985695325
0.13020000457763672 0.052073629252606626
0.13050000190734865 0.05172350989700072
0.13079999923706054 0.05137339610635316
0.13110000610351563 0.051023276750747235
0.13139999389648438 0.05067316296009939
0.13170000076293945 0.05032304360449348
0.13199999809265137 0.049972929813845934
0.1322999954223633 0.04962281045824001
0.13260000228881835 0.049277782344285655
0.13289999961853027 0.048942941793064375
0.1331999969482422 0.04860809591964848
0.13350000381469726 0.048273255368427206
0.13380000114440918 0.04793840949501112
0.1340999984741211 0.04760356894378986
0.13440000534057617 0.047268723070373976
0.13469999313354492 0.046933882519152724
0.135 0.04659903664573687
0.13530000686645507 0.046308295226383404
0.13559999465942382 0.04601755842820782
0.13590000152587892 0.045726817008854184
0.1361999988555908 0.04543608021067863
0.13649999618530273 0.04514533879132486
0.13680000305175782 0.04485460199314931
0.13710000038146972 0.04456386057379569
0.13739999771118164 0.04427312377562014
0.13770000457763673 0.04404349014577451
0.13800000190734862 0.04384441113914504
0.13829999923706054 0.04364533529676905
0.13860000610351564 0.04344625629013962
0.13889999389648439 0.043247180447763586
0.13920000076293945 0.04304810144113413
0.13949999809265137 0.042849025598758174
0.1397999954223633 0.04264994659212874
0.14010000228881836 0.0424812139052963
0.14039999961853028 0.04237317412832695
0.1406999969482422 0.042265132634096314
0.14100000381469727 0.04215709285712697
0.1413000011444092 0.04204905136289625
0.14159999847412108 0.04194101158592689
0.14190000534057617 0.04183297009169623
0.14219999313354492 0.041724930314726884
0.1425 0.04161688882049623
0.14280000686645508 0.04158726799277068
0.14309999465942383 0.04155764763585213
0.1434000015258789 0.041528026808126506
0.14369999885559082 0.04149840645120796
0.14399999618530274 0.041468785623482184
0.1443000030517578 0.04143916526656363
0.14460000038146972 0.041409544438837986
0.14489999771118164 0.04137992408191942
0.1452000045776367 0.041380073832849945
0.14550000190734863 0.04139510922800156
0.14579999923706055 0.04141014438417368
0.14610000610351562 0.04142517977932529
0.14639999389648437 0.04144021493549718
0.14670000076293946 0.041455250330648785
0.14699999809265138 0.0414702854868209
0.14729999542236327 0.0414853208819725
0.14760000228881837 0.041497341736761936
0.1478999996185303 0.04150333355932916
0.14819999694824218 0.041509325477134686
0.14850000381469727 0.04151531729970188
0.14880000114440917 0.041521309217507116
0.1490999984741211 0.04152730104007433
0.14940000534057618 0.04153329295787984
0.14969999313354493 0.04153928478044704
0.15 0.04154527669825255

==> figures/data/examples_plate_rotation_plot_data_1.dat <==
-0.5344843936735245 0.6123306353988003
-0.524771105161974 0.6100492141434074
-0.5150578238641544 0.6077676006516843
-0.5053446173065205 0.6054857384251495
-0.49563146726473384 0.6032035726267857
-0.4859183512090574 0.6009210796627326
-0.4762053280532565 0.5986382821882136
-0.46649236454599075 0.5963552047459101
-0.4567794223443798 0.5940718925237284
-0.44706654501200205 0.5917884310008671
-0.43735368442180855 0.5895049046941245
-0.42764078763684993 0.5872214172938963
-0.41792788377217016 0.5849381118738096
-0.4082149103330776 0.5826551298914461
-0.3985018290214491 0.5803726382698904
-0.38878856786466454 0.5780908156745347
-0.3790751370346238 0.5758098796103657
-0.36936145519262503 0.5735300455342524
-0.359647436364201 0.5712515471971381
-0.34993307683136526 0.568974656937564
-0.34021828147525585 0.5666996448877218
-0.33050295066736257 0.564426799325403
-0.3207870671888616 0.5621564469323028
-0.31107052256388745 0.5598889121230274
-0.3013532039747291 0.5576245373782429
-0.2916350812182544 0.5553637034321834
-0.2819160185383469 0.5531067854068269
-0.2721959484752943 0.5508541932506854
-0.2624747416138231 0.5486063414525869
-0.25275230806326077 0.5463636725498353
-0.243028554117176 0.5441266470219711
-0.23330333888872715 0.5418957333247273
-0.22357657586265237 0.5396714312072559
-0.2138481170912592 0.53745424512296
-0.2041178547845624 0.5352447074673561
-0.19438567798891707 0.5330433685927063
-0.18465142922790664 0.5308507870271827
-0.1749149916815488 0.528667549179366
-0.16517623861775715 0.5264942578335028
-0.1554350263165247 0.524331530591947
-0.14569121603372212 0.5221800047770601
-0.13594466696033697 0.5200403358255122
-0.12619522918191498 0.5179131957348889
-0.11644277297082199 0.5157992794313376
-0.10668714181851341 0.5136992945051561
-0.09692819628522166 0.5116139707325228
-0.08716578156900408 0.5095440530584023
-0.07739975505438965 0.5074903074843428
-0.06762996661466925 0.5054535168529982
-0.05785626801303813 0.503434482844631
-0.04807851140919433 0.5014340256547748
-0.03829654574534727 0.4994530024778963
-0.028510211085934503 0.497492336744754
-0.018719379362829414 0.4955528288447333
-0.008923907863299795 0.4936353741145502
0.0008763457263677443 0.4917408865125245
0.010681513786603924 0.48987030049195573
0.020491738436789933 0.4880245673021669
0.03030714370592532 0.48620466034454224
0.04012786799216506 0.4844115692012766
0.0499540197200209 0.48264630789399654
0.05978572444268065 0.48090990641699966
0.06962309511445969 0.4792034163344092
0.07946623894895022 0.47752790971436204
0.08931526430497572 0.4758844782297688
0.09917025822850492 0.4742742371899801
0.10903129326701949 0.4726983245737938
0.11889847818045049 0.4711578934228116
0.12877186828818626 0.4696541263830122
0.13865150644267968 0.46818822929473625
0.14853746110698607 0.466761425464217
0.1584297145725104 0.46537497005415424
0.16832827591988772 0.4640301282876269
0.17823310496832195 0.4627281790126084
0.18814429795489643 0.46147041012548534
0.1980625498554733 0.46025825793638736
0.20798949974995898 0.45909412329081145
0.2179281509622954 0.4579847238477869
0.22787687924911598 0.45693071777257016
0.23783311334025306 0.45592617928440476
0.24779383171291086 0.45495595221109875
0.2577580603615531 0.45401041375293677
0.2677233246222217 0.4530794547455408
0.2776886208571998 0.4521579367640056
0.2876526288729516 0.4512414395979176
0.2976144228813594 0.4503270807618333
0.30757417311692936 0.4494134303573415
0.3175317278632711 0.4484998056599526
0.32748711700192723 0.44758576373423625
0.33744052900943927 0.44667099084146733
0.34739280012248547 0.4457554567493502
0.3573438691159382 0.44483898868400684
0.3672943510090913 0.44392188712051955
0.37724462691398825 0.44300468889364836
0.3871948205392554 0.4420879299441529
0.39714499106147355 0.44117173206628957
0.40709520057309784 0.44025595653877897
0.4170454256770667 0.43934044981591813
0.42699570774251755 0.4384250830072304
0.4369460637162403 0.43750975133597325
0.4468964027353189 0.4365943659645966

==> figures/data/examples_plate_rotation_plot_data_2.dat <==
-0.5345162587914217 0.620167751740028
-0.5248160645622291 0.6178357367511504
-0.5151158951585106 0.6155034668806671
-0.5054158083976646 0.6131709560299614
-0.4957157753709119 0.6108381972487108
-0.4860157671701139 0.6085051835836377
-0.47631584161170787 0.6061719289405589
-0.46661596978739517 0.6038384263669357
-0.4569161227895176 0.6015046689072732
-0.44721635843355156 0.5991706704718215
-0.4375166478116788 0.5968364241058254
-0.42781683638892576 0.5945024681304057
-0.41811685635321005 0.5921693617338788
-0.4084166787971938 0.5898370979592718
-0.39871630372087713 0.5875056768065849
-0.38901570221397885 0.5851750913314019
-0.37931493209647255 0.5828453554250664
-0.3696139644586658 0.5805164621406512
-0.35991277038851144 0.5781884045412733
-0.35021140770951503 0.5758611965032094
-0.3405098475102181 0.5735348310870656
-0.33080770075202476 0.5712107700063168
-0.32110466513976504 0.568890495754492
-0.31140071176021467 0.5665740013997304
-0.3016958116892086 0.5642612800552317
-0.2919900227723417 0.5619523455058619
-0.2822833016233665 0.5596471874214203
-0.27257567717055065 0.5573458126718097
-0.26286712048289135 0.5550482143983924
-0.2531576460252062 0.5527543960333035
-0.24344726826778318 0.5504643609861479
-0.2337353918398049 0.548180460712805
-0.22402147925430693 0.5459050602963286
-0.21430550156154618 0.5436381529554907
-0.20458747323486637 0.5413797420872356
-0.19486740875983388 0.539129831037865
-0.1851452791683716 0.5368884131021153
-0.1754210989429902 0.5346554916389483
-0.16569487533105648 0.5324310683025241
-0.15596660108825938 0.5302151414260219
-0.14623627621459884 0.5280077110094421
-0.1365031756099953 0.5258120247888758
-0.12676656691829785 0.5236313288831906
-0.11702646464817625 0.5214656265418752
-0.10728285791617195 0.5193149153361909
-0.09753575398183648 0.5171791968685414
-0.08778514558300995 0.5150584695476929
-0.07803103816729043 0.5129527345628822
-0.06827342991881188 0.5108619915176967
-0.058512320837574294 0.5087862404121369
-0.04874771092357771 0.5067254812462028
-0.03897888169010073 0.5046838763802646
-0.029205114650422075 0.5026655881746928
-0.019426409804541703 0.5006706166294875
-0.009642767152459639 0.4986989617446489
0.00014581512954924686 0.49675062315944185
0.009939331570309642 0.4948256019560707
0.019737789466561406 0.49292389670028286
0.02954118151788574 0.49104550880895853
0.03934951868318852 0.4891904361958647
0.04916278634691625 0.4873586816252735
0.05898168670225978 0.48555535611226225
0.06880691463605848 0.4837855720596835
0.07863847014831236 0.48204932946753715
0.08847636057117422 0.4803466270797071
0.09832057858192012 0.47867746620229
0.10817110949738669 0.4770418492475573
0.11802798267447176 0.47543977134098586
0.12789118343944084 0.4738712349448275
0.1377606970808441 0.47233624232141147
0.14763655301215234 0.47083478889609875
0.15751881332031198 0.46937306295154335
0.1674075989762204 0.46795724395049193
0.17730289525899892 0.4665873341052934
0.18720468740896262 0.46526333535465636
0.19711300493577988 0.4639852437527531
0.2070278183103791 0.46275306310859154
0.21694917187002472 0.4615667880165046
0.22687700647896103 0.4604264255472286
0.23681135169536435 0.4593319720969855
0.24675223715502348 0.4582834246092763
0.2566975728757575 0.4572726583578674
0.266645357753629 0.4562915392121608
0.2765956214463241 0.45534006438072394
0.2865483046457696 0.45441823953477734
0.2965034370023526 0.45352606179453275
0.3064610481956564 0.4526635286336242
0.3164210788738134 0.45183064519313954
0.32638355870910785 0.45102740885835707
0.33634848770153986 0.45025381962927685
0.34631589555988884 0.4495098753329542
0.35628434586499225 0.448781029806882
0.36625249131271104 0.4480527302276995
0.3762203616090991 0.4473249744273431
0.3861878973411401 0.44659776674356666
0.39615512821579646 0.44587110500668026
0.4061220839363965 0.44514498705350114
0.41608870509537504 0.444419417212021
0.42605502139696894 0.44369439331743055
0.4360210625417809 0.4429699132114286
0.445986769127697 0.4422459812122447

==> figures/data/examples_plate_rotation_plot_data_3.dat <==
-0.37704836781958356 1.0864927452145252
-0.3695367512191798 1.0801673185729583
-0.36202807816726856 1.0738386099165425
-0.3545223934189382 1.0675066569672458
-0.3470196745922251 1.0611714408689459
-0.3395198993405219 1.0548329427266234
-0.3320231123658821 1.0484912003205942
-0.32452929131285946 1.0421461947655626
-0.31703841386136433 1.0357979071373329
-0.3095505246604151 1.0294463752745713
-0.302065601381083 1.0230915802628078
-0.29458507233438674 1.0167318543034578
-0.2871104327070666 1.01036558646405
-0.27964166019671133 1.0039927578009373
-0.272178754803321 0.9976133683141207
-0.26472169431191106 0.9912273989621906
-0.25727052316993576 0.984834887808413
-0.24982521914492534 0.9784358158309313
-0.2423857600743516 0.9720301639296774
-0.23495219030075626 0.9656179702852348
-0.22752448764412575 0.9591992158170881
-0.2201034977817131 0.9527729364301982
-0.21269013273226545 0.9463382254929116
-0.20528437036822567 0.939895063866054
-0.19788618865266755 0.9334434323097119
-0.19049563168210104 0.9269833692785284
-0.1831126664011371 0.9205148459126321
-0.17573731481271504 0.9140378814897145
-0.1683695549365533 0.9075524567068994
-0.16100939776845719 0.9010585812093287
-0.1536568542589162 0.8945562646925145
-0.14631247443198556 0.8880449682573245
-0.1389768521109515 0.8815241917891528
-0.13164996543393506 0.8749939158545524
-0.12433182533839249 0.8684541501631765
-0.11702244270964629 0.8619049044812411
-0.10972179576401793 0.8553461592904548
-0.10242989539986341 0.8487779243428928
-0.0951467470402939 0.8422002045428745
-0.08787234524916479 0.8356129950002216
-0.08060669002647611 0.8290162957149336
-0.07335010951071332 0.8224099003118885
-0.06610292644449105 0.8157935974826249
-0.05886515162694782 0.8091673970861968
-0.051636776963983985 0.8025312917227803
-0.04441780784115748 0.7958852863366578
-0.03720823887991605 0.7892293759761692
-0.03000807411154674 0.7825635643578264
-0.022817312192287217 0.775887850242792
-0.01563595312213747 0.7692022336310661
-0.00846399690109751 0.7625067145226488
-0.0013016133366887932 0.7558012592486121
0.005851027763567201 0.7490858341400284
0.012993926399670463 0.7423604391968978
0.020127082571621 0.7356250744192202
0.027250497605350713 0.7288797385496503
0.034364167523063927 0.7221244353602234
0.041468097624858834 0.7153591598178456
0.04856228261789595 0.7085839169630386
0.05564673042510246 0.7017986992183063
0.0627214304898341 0.6950035166944053
0.06978616210199035 0.6881983488140407
0.07684069926965384 0.6813831800515914
0.08388504199282457 0.674558010407057
0.09091919550855473 0.6677228347841122
0.09794315456460126 0.6608776582641798
0.10495690871724145 0.6540224910697162
0.11196047886911153 0.6471573127707115
0.11895385456129792 0.6402821335747194
0.12593702539565074 0.6333969637489034
0.13291001218366072 0.6265017827738388
0.1398719384237428 0.6195956514129617
0.14682196914206752 0.6126775892968663
0.15376009395567586 0.6057476067076192
0.16068630255257357 0.5988057139983379
0.16760061557449044 0.59185189048055
0.1745030124151789 0.5848861568782534
0.18139352390417512 0.5779084820255184
0.18827210897091326 0.570918907512444
0.19513878816841734 0.5639174125617433
0.20199358190778222 0.556903976254027
0.20884401010713885 0.5498870142680485
0.2156976539528145 0.5428748795555145
0.22255453388465415 0.5358675512401947
0.2294146090325513 0.5288650710889364
0.23627789982676756 0.5218674182111224
0.24314442673589798 0.5148745717736817
0.25001414883233575 0.5078865734571433
0.2568870865750926 0.5009034024140491
0.2637632399641685 0.4939250586443995
0.2706426295064922 0.48695152137266906
0.27752754867861024 0.4799843377065763
0.2844203524531226 0.4730249923949012
0.29132106140745206 0.4660734647321991
0.2982296344102513 0.45912979615271937
0.30514609201544496 0.4521939659276577
0.31207045487094953 0.4452659534216494
0.3190026817044299 0.4383457999287831
0.3259427931403048 0.4314334847903346
0.3328908098969846 0.4245289874410198
0.33984669056114614 0.41763234903476704
